A data-based comparison of methods for reducing the peak volume flow rate in a district heating system

This work concerns reduction of the peak flow rate of a district heating grid, a key system property which is bounded by pipe dimensions and pumping capacity. The peak flow rate constrains the number of additional consumers that can be connected, and may be a limiting factor in reducing supply temperatures when transitioning to the 4th generation of district heating. We evaluate a full year of operational data from a subset of customer meters in a district heating system in Germany. We consider the peak flow rate reduction that could be achieved with full a posteriori knowledge of this data. Three strategies for reducing the peak flow rate are investigated: A load shifting demand response strategy, an upper limitation in substation return temperatures, and an upper limitation on each substation's volume flow rate. We show that imposing up to to 18 % load flexibility for the customers provides an equal reduction in the peak system flow rate under the load shifting strategy. The limited return temperature strategy is less efficient at curtailing the peak flow rate, but provides an overall reduction of volume flow rates. Finally, the flow rate limitation method can introduce new, higher flow rate peaks, reducing performance.

==> data/dummy_data.csv <==
x,y,value
1,1,5
1,2,10
1,3,15
2,1,20
2,2,25
2,3,10
3,1,15
3,2,5
3,3,20


==> data/duration_curves.csv <==
hour,original,Load shift 10,Load shift 20,Flow rate limit 10,Flow rate limit 20,Limited return temperature,Lim. return temp. and load shift 10,Lim. return temp. and load shift 20
1,180.45596562282896,162.42036906048557,149.48483547006316,180.72423392229157,178.93095788465212,169.48515710882725,152.54664139714723,137.01296003933874
2,179.08116201585202,162.42036906048372,149.4848354700581,179.46660629856885,177.33451603241065,166.33185028539435,152.54664139714635,137.0129600393381
3,175.98013332081408,162.42036906046096,149.48483547005782,176.37167102881838,174.92131612313295,165.61544176498154,152.54664139714583,137.01296003933751
4,175.25155432427798,162.4203690604407,149.48483547005713,175.2019143110407,173.37107961454458,163.46903981361595,152.54664139714515,137.01296003933743
5,175.1950686061333,162.42036906043606,149.48483547005696,172.18448637143894,170.13190300654543,163.12732112222744,152.5466413971451,137.01296003933723
6,174.5570327833403,161.18304581412676,149.4848354700564,170.3992624266531,168.65447208406667,158.28556014021777,152.54664139711025,137.01296003933717
7,171.03378351413102,161.18304581411775,149.4848354700562,170.17933318206997,168.0083816628136,157.39744463674458,151.6279318771653,137.01296003933714
8,170.65239540552412,161.18304581411732,149.4848354700558,169.97670020199433,167.06236911743414,156.95004881005747,149.70866525679688,137.01296003933714
9,169.97670020199433,161.18304581411616,149.4848354700557,168.00466933411292,166.533944906329,156.25708737579714,149.7086652567918,137.01296003933706
10,168.00466933411292,161.18304581411596,149.48483547005554,167.7877925489364,165.7108380543109,155.5327355601676,149.7086652567193,137.01296003933706
11,167.6698947881913,161.18304581410874,149.48483547005463,167.69182695545646,165.38036454032897,153.62555161985466,149.70866525665798,137.01296003933703
12,166.44229944907914,161.18304581286495,149.4848354700543,166.565082625268,164.97031212251045,151.86007634122322,149.70866525664565,137.01296003933703
13,165.6767944680645,159.58570406829242,149.48483547005412,166.44229944907914,164.5875797968581,150.88017537869186,147.80964406022753,137.01296003933697
14,164.8670769786616,159.1567454305,149.4848354700539,166.06301753927062,163.93671458237066,149.42449951609194,147.1321358321976,137.01296003933697
15,164.26654742528973,157.68556174545594,149.48483547005338,164.8670769786616,162.87370174474836,148.34729120404216,146.56576906171222,137.01296003933692
16,163.63953330968536,157.68556174545512,149.48483547005338,164.26654742528973,161.75131553131575,148.26982888965225,145.68275986751837,137.0129600393369
17,163.44049455879804,157.68556174545475,149.4848354700533,163.26390440945022,161.62290670477682,148.16524182415804,142.75967791030604,137.01296003933686
18,162.34417638560814,157.68556174545472,149.48483547005318,162.4992659925297,161.49335623426916,147.5789274065129,142.5953174562421,137.0129600393368
19,161.41165488164864,157.6855617454547,149.48483547005264,162.2850275577067,161.48553329419664,147.5078902857884,142.46700412549518,137.0129600393368
20,161.33747341694064,157.68556174545466,149.48483547005264,161.41165488164864,161.22790520558473,145.38893959910757,142.46700412547034,137.0129600393368
21,161.2251090072445,157.6855617454313,149.48483547005222,161.33747341694064,160.83949877184156,144.91381208299683,142.46700412547008,137.01296003933675
22,160.58482053130072,157.68556174543033,149.48483547005122,161.25469791248872,160.57223322278904,144.3434748052352,142.46700412515722,137.01296003933675
23,159.41283680097519,157.68556174539225,149.48483547005054,160.30105406120623,160.12971753232432,144.0149338100823,142.4670041233426,137.01296003933672
24,158.97914025624218,157.68556174484297,149.4848354700496,159.41283680097519,160.11899996978806,143.61583612516807,142.46700412120757,137.01296003933666
25,157.33118395533387,157.28430310601902,147.32301589807935,158.97914025624218,159.59551449060982,142.692213113296,142.46700411980797,134.08818552218997
26,156.77989834615323,157.2781212836777,147.32301589807895,157.38505852224807,159.288736572931,142.38167993314931,142.33006620960538,134.08818552218997
27,156.6070772640888,157.22432971333785,147.32301589807858,156.77989834615323,156.43010431316853,142.34283788042103,142.14500948919468,134.08818552218995
28,156.32321528873973,157.11132950493962,147.3230158980784,156.5712024080625,156.10015394423345,142.19826969048182,141.8408601802538,134.08818552218995
29,155.75862401835633,155.5062578286117,147.32301589807807,155.6937309099938,155.81388066286252,141.24453267363853,141.76624010115714,134.08818552218992
30,155.35518996610213,154.3921123116569,147.32301589807804,155.4004803612225,155.80930497370412,140.96694252895884,141.46021768592135,134.0881855221899
31,155.34968573737675,154.29983911234172,147.323015898078,155.35518996610213,155.6645654237664,140.92054885766703,140.6413786381556,134.08818552218986
32,155.34222690784756,154.24365828754583,147.32301589807793,155.34222690784756,155.39338328883355,140.39949518211665,140.6413786381441,134.08818552218986
33,155.17453938731194,153.19962941306022,147.32301589807787,155.07896981872466,155.37038056095815,140.26780137806583,140.64137863814028,134.08818552218986
34,155.0393879229046,153.10099818258996,147.32301589807756,155.00190334702404,155.05367099587565,140.18912899457834,140.6413786381397,134.08818552218986
35,154.9423284513239,152.98903018057402,147.3230158980775,154.9423284513239,154.6885299105167,139.8978282917094,140.64137863793246,134.08818552218986
36,154.6885299105167,152.9890301805732,147.32301589807741,154.6885299105167,154.33997416738663,139.86639085381523,140.64137863767232,134.08818552218986
37,154.63432370601512,152.98903018057092,147.32301589807727,154.45641054596157,154.1872401783867,139.3553296531777,140.64137863759834,134.08818552218986
38,154.5799314881475,152.98903018056785,147.3230158980771,154.3152473343485,154.12949310067873,139.18421152369586,140.64137862677921,134.08818552218986
39,154.23074093291513,152.98903018056777,147.32301589807705,154.0746084637659,154.04611725840036,139.07557332979928,140.1061209801191,134.08818552218986
40,154.06273065150913,152.98903018056765,147.323015898077,154.06273065150913,153.56378563499774,138.68179849049116,139.45888551447018,134.08818552218986
41,153.68047903786155,152.98903018056228,147.32301589807682,153.68047903786155,153.52826327847995,138.65764938118767,139.34661854524498,134.08818552218983
42,153.53348019525666,152.98903018048924,147.3230158980765,153.53348019525666,153.3391597968821,138.57920997173602,138.71192587937105,134.08818552218983
43,153.30416683596087,152.98903018043532,147.32301589807585,153.30416683596087,153.2420189797629,138.52103784065795,138.6418757642132,134.0881855221898
44,152.97332953311616,152.9890301802979,147.3230158980756,153.14096433386763,153.09854043625592,138.5183381481361,138.13628470487492,134.0881855221898
45,152.88047791998224,152.98903018028864,147.32301589807554,152.97332953311616,152.71456524640428,138.2500347791445,138.08735107499734,134.0881855221898
46,152.87181537204708,152.98903018024433,147.32301589807463,152.88322375815855,152.22681896465537,138.24215000881287,137.93513288181225,134.08818552218978
47,152.82003725020382,152.9890301801471,147.32301589807463,152.5629762961456,151.86808516107982,138.02440705918846,137.72639056487503,134.08818552218975
48,152.2372460438305,152.57296898771338,147.3230158980744,152.39670337262243,151.62348212224873,137.89582408625742,137.33713381955798,134.08818552218975
49,152.207057449819,152.3615274753896,147.10120669966358,152.25626537436918,151.25431508324547,137.83859202996229,137.05042286343516,133.0754802283229
50,151.5837638451384,151.1826630510654,147.10120669966335,151.5837638451384,151.24474464502666,137.80212012725048,136.1773472238992,133.07548022818224
51,151.07078540570075,150.82857017081096,147.1012066996632,151.07078540570075,151.23835386884303,137.41450213104412,136.0156409468526,133.07548022818048
52,150.86827145177492,150.51909828313978,147.10120669966312,150.86827145177492,151.21067995836893,137.25457702049897,135.95631115500404,133.07548022817838
53,150.8603376689328,150.5135789493712,147.10120669966312,150.8603376689328,150.84484442039684,137.11284495740375,135.9489952415523,133.0754802281733
54,150.80347693987275,150.20742037941127,147.1012066996631,150.79907611171646,150.49250290122276,137.10858093233162,135.81314258257848,133.0754802281629
55,150.51165669351693,149.80806950415084,147.10120669966307,150.51165669351693,150.39334691624606,137.0504228631247,135.62981902551022,133.075480228148
56,150.00395017563812,149.80806950414967,147.10120669966298,149.995171619826,150.3382202891604,136.9982340137495,135.61422322178635,133.0754802281478
57,149.90319044474376,149.80806950414964,147.10120669966298,149.9908312028852,150.27945451186343,136.6646281233893,135.55405813600873,133.0754802281442
58,149.6508373079235,149.80806950414876,147.10120669966295,149.90319044474376,150.08910837955074,136.62000502464358,135.46575864723349,133.07548022814308
59,149.3722977943965,149.8080695041484,147.10120669966295,149.6777707217795,150.05784912425383,136.46585225920325,135.4655311878882,133.07548022692606
60,149.25176200397388,149.80806950414836,147.1012066996629,149.3722977943965,149.9348481168728,136.4595256544863,134.73734346261716,133.0754802266786
61,149.24410649836287,149.8080695041483,147.1012066996629,149.25176200397388,149.58264888745984,136.27059578771622,134.49204956446323,133.07548022640066
62,149.15592202525085,149.80806950414828,147.1012066996629,149.24410649836287,149.40165943117336,136.1318074520438,134.49204956445686,133.07548022600383
63,149.05437291569154,149.8080695041146,147.10120669966284,149.18885777975584,149.30695247823994,136.11605969666948,134.49204956445647,133.07548022592255
64,148.90165837005554,149.8080695041084,147.10120669966284,148.86613665539767,148.91254763929336,136.07839702360303,134.49204956445337,133.0754802254237
65,148.83235158668688,149.8080695041009,147.1012066996628,148.8603641173373,148.645173094668,136.02217643327117,134.49204956445337,133.07548022510605
66,148.77025349113353,149.80806950407572,147.1012066996628,148.77025349113353,148.61890966320215,135.95631115444073,134.49204956445323,133.07548022066342
67,148.61759234352525,149.8080695040444,147.10120669966278,148.70184667848497,148.5499956869749,135.94899522635063,134.49204956445317,133.07548022057824
68,148.54858065633772,149.80806950399773,147.10120669966278,148.54858065633772,148.37404252044587,135.81146501839328,134.49204956445308,133.07548021058506
69,148.52881516763196,149.80806950395333,147.10120669966264,148.51470894869573,148.354309145669,135.72292019464672,134.49204956413433,132.50133098611985
70,148.51470894869573,149.80806950387944,147.1012066996626,148.47669725335865,148.27320538273077,135.63083126345037,134.49204956393214,132.5013309861188
71,148.46146249470792,149.62882997665866,147.1012066996626,148.4589535224102,147.79451790690436,135.61422322154675,134.4920495638866,132.50133098611877
72,148.442332714063,149.53656368896156,147.10120669966258,148.43448534661945,147.6335296883703,135.56750365170194,134.49204956342064,132.50133098611875
73,148.22889219336088,149.2517620041916,146.4208787985045,148.22889219336088,147.4993424285589,135.48862246901365,134.4920495631427,132.50133098611875
74,148.01585496012402,149.25136745284175,146.42087879850436,148.0136875144236,147.39893242588835,135.4529749617594,134.2934254200921,132.50133098611875
75,147.994028103533,149.23121697912237,146.42087879850433,147.994028103533,147.19759321942246,135.21433442214033,133.27523937062693,132.50133098611872
76,147.90507162287997,148.93444104046844,146.42087879850433,147.90507162287997,147.0997747493534,134.9352669788703,132.92896291614824,132.50133098611872
77,147.84278213845116,148.4957617638724,146.4208787985042,147.84278213845116,146.85416947662603,134.79277383151722,132.831034665505,132.5013309861187
78,147.7707607025604,148.44233271414976,146.42087879850413,147.7707607025604,146.85393731861208,134.69519234321044,132.83103466550054,132.50133098611866
79,147.70018307658935,147.7876446302781,146.42087879850413,147.3928620370641,146.82389180976122,134.5813438188072,132.83103466543787,132.50133098611866
80,147.35845708496828,147.57823585824912,146.42087879850413,147.06342478902357,146.7833412580606,134.57950019573747,132.83103466535653,132.50133098611866
81,147.06342478902357,147.06342478937162,146.42087879850413,146.9279664393518,146.74953575248605,134.11787103441657,132.8310346652231,132.50133098611866
82,146.88418008923162,146.3052953139883,146.42087879850413,146.87737525627884,146.69354617273066,133.78047138340128,132.83103466498684,132.50133098611863
83,146.87202385823326,145.52677847086852,146.4208787985041,146.87202385823326,146.4555773307259,133.43062076837361,132.83103466404503,132.50133098611863
84,146.79039689358342,145.22948016688125,146.42087879850405,146.79039689358342,146.33187319849628,133.33672857054785,132.26589511892905,132.5013309861186
85,146.73141548422052,145.01703836980653,146.420878798504,146.73141548422052,146.2457172427296,133.1187416795122,132.25774202459382,132.50133098611857
86,146.52155260740395,144.82047088635244,146.420878798504,146.52155260740395,146.01312965039014,133.07087222422,132.2520739054622,132.50133098611855
87,146.35763134289493,144.13380184951654,146.42087879850396,146.35763134289493,145.805334065899,133.05231053601258,132.2113961997072,132.50133098611852
88,146.3081827727781,143.72961101376438,146.42087879850394,146.3081827727781,145.78661679620294,133.0275975259996,131.96320112063518,132.5013309861185
89,146.18850437635098,143.7011813880199,146.4208787985039,146.0833872197619,145.77258399415163,133.01539724588997,131.29674064499812,132.5013309861185
90,146.0833872197619,143.51299577848212,146.4208787985039,146.0740265127589,145.62867369633037,132.96407337650132,130.8203206280274,132.50133098611846
91,146.04796072472737,143.49962827936662,146.4208787985039,146.0503100455602,145.2842875253961,132.91362405988622,130.78822247752697,132.50133098611843
92,146.01858584888961,143.4852800444002,146.4208787985039,146.01373343437743,145.2311208340481,132.8135852805609,130.74322963152036,132.50133098611815
93,146.01117002091306,143.29068150047488,146.4208787985039,146.01117002091306,145.11241779863133,132.8097765548212,130.59850867267733,131.39343770354395
94,145.7667634837118,143.27921169823034,146.4208787985039,145.80120330400052,144.90436307800567,132.7037305340479,130.22779467937926,131.24555951410292
95,145.7432897247,143.10920671683263,146.42087879850388,145.7432897247,144.89451198369804,132.6966916428416,130.10863731059496,131.24555951410284
96,145.6756399900035,143.00976540637743,146.42087879850388,145.6756399900035,144.7466169837323,132.44849432239505,129.5233999739106,131.24555951410278
97,145.58081961987088,142.8908929817567,144.37477249812912,145.58081961987088,144.71764227660947,132.35302971491518,129.50486984053666,131.24555951410275
98,145.50706686457826,142.3864145554345,144.3747724981166,145.50706686457826,144.68179373911363,132.25774202374782,129.28636908342116,131.24555951410275
99,145.34044405033322,142.30250521917168,144.37477249811658,145.29009521890632,144.6718182266923,132.25231957033543,129.18333489271464,131.24555951410275
100,145.1562285542375,142.10639193941847,144.37477249811658,145.1562285542375,144.4691824279553,132.06405314033617,128.91031010693018,131.24555951410272
101,145.0005405228717,142.10226884964402,144.37477249811653,145.0005405228717,144.4597105834331,131.9954365103638,128.5696969404677,131.24555951410264
102,144.99466378124765,141.50379765709386,144.37477249811647,144.99466378124765,144.4514813840067,131.963770620053,128.1670617845869,131.24555951410264
103,144.9286146596776,140.95636953752842,144.37477249811647,144.9286146596776,144.4054288795781,131.96320112035392,128.16273238757304,131.2455595141026
104,144.8607238340126,140.95636953752694,144.37477249811644,144.8799035658957,144.4000892630781,131.8500407483025,128.0005099880758,131.2455595141026
105,144.84183399552992,140.95636953752592,144.3747724981164,144.8607238340126,144.27463225121394,131.8328801435735,127.93286512419787,131.24555951410258
106,144.8132761240908,140.9563695375259,144.3747724981164,144.78113871714396,144.24996911714558,131.67877237899793,127.85642552956153,131.24555951410258
107,144.78113871714396,140.9563695375259,144.37477249811633,144.76728728306395,144.14310310573882,131.6378697443341,127.5665754370564,131.24555951410258
108,144.76728728306395,140.95636953752557,144.37477249811633,144.76696588564255,144.10493249531442,131.61080074333915,127.44244627153176,131.24555951410252
109,144.71764227660947,140.95636953752557,144.37477249811633,144.71764227660947,143.99093679492296,131.3650683732421,127.42525450321244,131.24555951410235
110,144.6193281509165,140.95636953752552,144.37477249811633,144.5395193671748,143.83230871550424,131.2967406407432,127.35312546871953,131.24555951410235
111,144.52577990709707,140.956369537476,144.37477249811627,144.52577990709707,143.80010681914501,131.28929846842482,127.21710126779423,131.24555951410218
112,144.39094780830573,140.956369537465,144.37477249811627,144.39094780830573,143.77269586908744,131.1828195629512,127.1300794062401,131.24555951410218
113,144.3572756398291,140.95636953745623,144.37477249811622,144.3572756398291,143.76637978471018,131.06829547769223,127.1300794062272,131.24555951410213
114,144.26499278496135,140.9563695374141,144.37477249811622,144.26499278496135,143.7572863352103,131.0593586141179,127.13007940622364,131.24555951410207
115,144.13495123459796,140.95636953740737,144.3747724981162,144.24032452412342,143.54952696856802,130.9921053773533,127.1300794062235,131.24555951410184
116,144.12549912910876,140.95636953734297,144.37477249811616,144.13495123459796,143.4996282792605,130.90176281431013,127.13007940622276,131.2455595141016
117,144.09540086927447,140.60614650498295,144.37477249811604,144.11038570832332,143.46429547640474,130.7882224772594,127.13007940569896,131.24555951410125
118,144.09251185302594,140.47672440404506,144.374772498116,144.09251185302594,143.4484342009559,130.78606652535012,127.13007940536623,130.7852318508761
119,144.04503412486616,140.47589469981853,144.3747724981159,144.09196666569167,143.30533298522238,130.76471099066782,127.13007940509911,130.7852318508681
120,143.9178670565397,140.19276161651226,143.2335716684401,143.9178670565397,143.29068150039427,130.67843166662416,127.13007940489392,130.7852318508671
121,143.83816321329172,140.19276161645573,139.65562622670436,143.83816321329172,143.2620938446499,130.66800038978408,126.81559159971728,130.7852318508671
122,143.7287732506499,140.19276161645516,139.65562622667605,143.6713648507884,143.20175413372993,130.53824399380946,126.43663005262331,130.78523185086706
123,143.6713648507884,140.19276161645507,139.655626226676,143.66526626142803,143.13401847321782,130.5151439425944,126.36954566387693,130.78523185086684
124,143.63379556988744,140.19276161645425,139.65562622667596,143.63379556988744,143.12464629223027,130.4817920300356,126.3695456638761,130.78523185086675
125,143.5692524888393,140.192761616454,139.65562622667585,143.5692524888393,143.0908610814482,130.46247341204906,126.36954566387564,130.78523185086667
126,143.5025052761609,140.19276161645374,139.65562622667574,143.56265024063472,143.0832966245321,130.24259517174409,126.36954566387546,130.78523185086632
127,143.4996282792605,140.19276161645337,139.6556262266756,143.4996282792605,143.00976538963093,130.20007458699394,126.36954566387544,130.78523185086632
128,143.48528004430776,140.19276161645303,139.6556262266755,143.48528004430776,142.87693893688038,130.17822858985204,126.3695456638754,130.78523185086613
129,143.42224940478957,140.19276161645286,139.6556262266754,143.42224940478957,142.8192189198747,130.10863731021715,126.36954566387539,130.78523185081582
130,143.32608519326473,140.1927616164524,139.65562622667537,143.32608519326473,142.79793130412213,130.07662665855125,126.36954566387537,130.78523185080113
131,143.3077728187655,140.19276161645232,139.6556262266753,143.3077728187655,142.68059731833367,129.82763982238126,126.36954566387533,130.78523185075554
132,143.29068150039427,140.19276161645197,139.65562622667522,143.29068150039427,142.6030898044126,129.82013061856455,126.3695456638753,130.7852318507533
133,143.2588075398564,140.1927616162959,139.65562622667494,143.2588075398564,142.5914240060415,129.6906109994566,126.36954566387529,130.7852318505999
134,143.16383407057012,140.1927616162756,139.65562622667468,143.11021901194056,142.5674697368392,129.68153500850056,126.36954566386919,130.78523185055832
135,143.0452456071983,140.19276161621713,139.65562622667227,143.0452456071983,142.5019154730699,129.6270249527915,126.36954566386501,128.60698132453584
136,143.01890310578762,140.19276161603688,139.65562622667227,143.01890310578762,142.45402912411203,129.56992264928985,126.3695456638637,127.66619425602008
137,143.00976538963093,140.19276161545122,139.65562622667198,143.00976538963093,142.45375527917824,129.55790482065768,126.36954566385828,124.79971408673902
138,142.94591285209242,140.12666868799286,139.65562622667085,142.94591285209242,142.42128422578867,129.52339997370873,126.369545663854,124.47221075997268
139,142.87695411414427,139.91476438548176,139.6556262266705,142.86535478374094,142.38971268980106,129.51367903912973,126.1814908434869,124.47221075995306
140,142.86535478374094,139.4580956061426,139.65562622666914,142.8634336380074,142.36913832988142,129.50486984017186,126.07627889064281,124.47221075995239
141,142.8634336380074,139.45809560614182,139.65562622666755,142.83458340318612,142.36909796048684,129.44150301871647,126.04453525394544,124.47221075995236
142,142.8188792950737,139.4580956061418,139.65562622585503,142.80968144599345,142.34504140403658,129.27344635464382,125.57472721158031,124.47221075995233
143,142.80165432002656,139.45809560614165,138.0272114681231,142.7880613250637,142.24229101459994,129.26083088527633,125.51513421065934,124.47221075995172
144,142.78657995509354,139.45809560614163,138.0272114681229,142.78657995509354,142.11996143590824,129.24765406899337,125.3927745106763,124.47221075995162
145,142.7673392692152,139.45809560614163,138.02721146812274,142.7673392692152,142.08855183770436,129.2051472962022,125.2757903708648,124.47221075995152
146,142.7277471306495,139.4580956061416,138.0272114681226,142.69828786253038,141.79869516155807,129.2037999328851,125.27579037086281,124.47221075995068
147,142.68278911012672,139.45809560614157,138.02721146812243,142.6673599942433,141.77218657261244,129.1451747480889,125.27579037086181,124.47221075995049
148,142.6666943617443,139.45809560612994,138.0272114681221,142.65383914072217,141.63011057482316,129.12164549825098,125.27579037086176,124.47221075994997
149,142.48057147329155,139.45809560612847,138.02721146812198,142.64076243315122,141.59621471862107,129.09840545315473,125.27579037081875,124.47221075994963
150,142.435388627708,139.4580956061274,138.02721146812198,142.48057147329155,141.48992464462992,128.9809008955661,125.27579037079047,124.47221075994901
151,142.41423370332728,139.45809560612716,138.0272114681219,142.41423370332728,141.47077791403967,128.92510397755663,125.22663967008505,124.4722107599489
152,142.38139813906653,139.45809560612378,138.02721146812183,142.38139813906653,141.45896468805637,128.90947234360408,125.17801599664665,124.47221075994733
153,142.35530960316282,139.45809560608942,138.02721146812178,142.36454244903754,141.44923781288838,128.84159767148972,125.17801599404252,124.47221075994511
154,142.3025052190416,139.45809560604548,138.02721146812175,142.35530960316282,141.41839097648327,128.79348822886936,125.05504191694484,124.4722107599451
155,142.30209709649088,139.38776785903988,138.02721146812172,142.326452656566,141.35602480498085,128.70931486064492,125.01684260620377,124.47221075994361
156,142.29213711879572,139.31299891398822,138.0272114681216,142.30209709649088,141.2525395317684,128.70396402271956,124.80188444304302,124.47221075994273
157,142.2838594771285,139.29798929021672,138.02721146812152,142.29642170042294,141.2328272982192,128.61174945239205,124.80188444304278,124.47221075994214
158,142.1153057655548,138.79887663449406,138.02721146812146,142.29213711879572,141.18490453153254,128.5604376665401,124.80188444304153,124.47221075994196
159,142.10639193931212,138.5055899490088,138.02721146812144,142.2116944991904,141.16517298501196,128.44437602326622,124.80188444304146,124.47221075994163
160,142.09157336951046,138.40586371435086,138.02721146812135,142.16116509656302,141.1405922222638,128.44329042756462,124.80188444304136,124.47221075994108
161,142.06271702610385,138.4058637143508,138.0272114681213,142.12600113788722,141.1380696008235,128.4379162491056,124.8018844430413,124.47221075993701
162,141.60881338591997,138.4058637143508,138.02721146812127,142.1153057655548,141.09639114713772,128.290207820876,124.80188444304058,123.31890278585198
163,141.59280430810597,138.4058637143508,138.02721146812118,142.0979499453012,140.9484548081569,128.24648808079505,124.80188444304055,123.31890278585185
164,141.5552649705892,138.4058637143508,138.02721146812092,141.60881338591997,140.9121442225982,128.22552408743553,124.80188444302843,123.31890278585178
165,141.5521097159346,138.4058637143508,138.02721146812075,141.5552649705892,140.9080860936026,128.16025810860634,124.80188444300354,123.31890278585156
166,141.54510889712697,138.4058637143508,138.0272114681205,141.5521097159346,140.89726831154297,128.13916140920006,124.80188444300236,123.31890278585153
167,141.50120453697463,138.4058637143508,137.67967156004985,141.54510889712697,140.78743772718897,128.12285515166639,124.80188444297426,123.31890278585148
168,141.4533932810821,138.40586371435077,137.67967156004943,141.50120453697463,140.72410658480482,128.00050998788814,124.80188444295501,123.31890278585139
169,141.421939275953,138.40586371435077,137.67967156004937,141.4533932810821,140.70599583641308,127.9849890407921,124.80188444292001,123.31890278585138
170,141.42118184553948,138.40586371435077,137.67967156004934,141.421939275953,140.6494394277482,127.9696326167603,124.73128897416188,123.31890278585135
171,141.36050083250385,138.40586371435077,137.67967156004931,141.42118184553948,140.54457159071268,127.96640256473627,124.73128897416147,123.31890278585132
172,141.34815962825502,138.40586371435074,137.67967156004931,141.36050083250385,140.54011137524262,127.93286512398234,124.73128897416093,123.31890278585131
173,141.34511167990647,138.40586371435074,137.67967156004931,141.34511167990647,140.43759548942174,127.85642552947635,124.73128897415995,123.3189027858513
174,141.17388113878772,138.40586371435074,137.6796715600493,141.17388113878772,140.43130043858838,127.70199732424373,124.73128897415953,123.31890278585126
175,141.17108056963946,138.40586371435074,137.67967156004926,141.153293662824,140.21731304362396,127.55486334895949,124.6789340565638,123.31890278585117
176,141.13424215038623,138.40586371435074,137.67967156004926,141.13424215038623,140.10671943117515,127.51951780240134,124.6789340565623,123.3189027858511
177,141.07523075704347,138.40586371435074,137.67967156004926,141.10591173820626,139.79120319437686,127.49717869138718,124.67893405654618,123.3189027858511
178,140.9817777783311,138.40586371435074,137.67967156004923,140.9817777783311,139.56874849778941,127.37099698995601,124.6789340565146,123.31890278585101
179,140.8316506454724,138.40586371435074,137.67967156004923,140.8316506454724,139.55446779774118,127.34931836900287,124.67893405648731,123.31890278585098
180,140.76165529174332,138.40586371435074,137.67967156004923,140.76165529174332,139.48804586144152,127.25206894844209,124.67893405648202,123.31890278585092
181,140.65893401798508,138.40586371435074,137.67967156004923,140.65893401798508,139.44974648864655,127.24405102161793,124.67893405647987,123.31890278585092
182,140.47589469975406,138.40586371435074,137.6796715600492,140.47589469975406,139.39184338555023,127.11150318374911,124.67893405646441,123.31890278585091
183,140.47057270942233,138.4058637143507,137.6796715600492,140.45599359135835,139.31969595107793,127.11102405557271,124.67893405646251,123.31890278585064
184,140.35723623982886,138.33548405870616,137.6796715600492,140.3977281423579,139.27580509610374,127.08320601845526,124.67893405645813,123.31890278584999
185,140.28799958043018,138.27786258542483,137.6796715600492,140.28799958043018,139.2160268127264,127.02086473141894,124.67893405645563,123.31890278584936
186,140.08010336210418,137.7038020846144,137.67967156004917,140.08010336210418,139.1355116379585,126.94806119151372,124.6789340558853,122.88910006864107
187,140.00964229659215,137.6907906571041,137.67967156004917,140.00964229659215,139.11830775879594,126.72986818012019,124.67893405502318,122.46408719103617
188,139.9291269164604,137.68599657974772,137.67967156004914,139.8523656868442,139.1007348125185,126.58539552232696,124.6789340526349,122.34759524415836
189,139.8523656868442,137.68599657974187,137.67967156004914,139.81771139345295,138.96983026474922,126.50562372678633,124.67893404902932,122.34759524415821
190,139.8021243107046,137.6859965797139,137.67967156004914,139.79077081572365,138.93180951954727,126.46262093534101,124.63970034846434,122.34759524415817
191,139.79077081572365,137.68599657971376,135.61307455717136,139.79008089688776,138.92391639321818,126.34685949676145,124.54218657346401,122.34759524415813
192,139.77604609481133,137.68599657971322,135.61307455717116,139.77604609481133,138.7408250705544,126.29409103840584,124.51337887320571,122.34759524415793
193,139.74904348055026,137.68599657971183,135.6130745571711,139.74904348055026,138.72241596261983,126.19905521983611,124.43348623390416,122.34759524415779
194,139.6076712958572,137.68599657971015,135.61307455717102,139.6076712958572,138.69914113052292,126.14579554076087,124.30525450354139,122.34759524415779
195,139.550313915983,137.68599657971012,135.61307455717082,139.550313915983,138.56720181214772,126.0504282731406,124.25549503232628,122.34759524415769
196,139.51704235149685,137.68599657970196,135.6130745571706,139.5145241823181,138.55965282061555,125.98580254726569,124.19042041924803,122.34759524415767
197,139.5145241823181,137.6859965797019,135.61307455717036,139.48804586144152,138.55598328335392,125.8864091118352,124.05537101314802,122.34759524415765
198,139.48804586144152,137.6859965793955,135.61307455717028,139.4797960308238,138.43294047449348,125.7521316360349,123.6827919503368,122.34759524415759
199,139.29798929015533,137.68599657933336,135.6130745571702,139.32875863934945,138.37839674855832,125.71503275935231,123.60495502379274,122.34759524415753
200,139.24154963251604,137.68599657932964,135.61307455716997,139.2133855396934,138.37117292871645,125.69055827952295,123.49301172626882,122.34759524415753
201,138.86443834471254,137.68599657922442,135.6130745571689,138.86443834471254,138.23535626866465,125.62348013949068,123.45572864440867,122.34759524415752
202,138.84464661557868,137.6859965791782,135.6130745571688,138.84464661557868,138.2349163943909,125.57472721136261,123.45572864440867,122.34759524415745
203,138.78320256321462,137.68599657913165,135.61307455716866,138.78320256321462,138.2321451535035,125.5151342093133,123.45572864440865,122.34759524415745
204,138.65633762260913,137.6859965786804,135.6130745571686,138.65633762260913,138.13229112452805,125.39277451036799,123.45572864440865,122.34759524415739
205,138.6344304820526,137.68599657615627,135.61307455716843,138.6344304820526,138.088082413022,125.25926234364871,123.45572864440865,122.34759524415739
206,138.6126098649717,137.59968501962297,135.61307455716837,138.6331558551868,137.88773638612992,125.22663966925893,123.45572864440865,122.34759524415736
207,138.5958902705308,137.53290043416885,135.61307455716837,138.6126098649717,137.87105740900216,125.16794826423843,123.45572864440865,122.34759524415733
208,138.5857074469214,137.03863293788856,135.6130745571682,138.5958902705308,137.86977274719396,125.14870358009466,123.45572864440865,122.34759524415733
209,138.5148454427797,136.19664899441602,135.61307455716812,138.5148454427797,137.8637580807512,125.10345005330385,123.45572864440864,122.34759524415725
210,138.50532731683336,136.1926108265809,135.61307455716803,138.49459803139592,137.85274635118662,125.05866256894441,123.45572864440862,122.34759524415725
211,138.4788551991719,135.9393262331359,135.61307455716792,138.4788551991719,137.81502534763086,125.0550419166909,123.45572864440862,122.34759524415718
212,138.44293519337918,135.58256270032496,135.6130745571678,138.44293519337918,137.77654397001993,124.98988922873639,123.45572864440862,121.68756999284705
213,138.40952825055723,135.4910102092502,135.6130745571677,138.42183085369987,137.730282754216,124.94523298718336,123.45572864440862,121.34298138750177
214,138.38763416223279,135.2036734778821,135.61307455716747,138.36012583464202,137.70934321858863,124.93536659853285,123.45572864440862,121.34298138750151
215,138.36012583464202,135.01355515809584,135.2508512293858,138.3485815803745,137.60646255363508,124.89774241343878,123.45572864440862,121.34298138750147
216,138.3485815803745,135.01355515805272,135.2508512293857,138.33548405864383,137.49889929633682,124.87175814237818,123.45572864440861,121.34298138750091
217,138.33548405864383,135.01355515805105,135.25085122938566,138.327222934401,137.4518877450006,124.83276818583677,123.45572864440861,121.34298138750071
218,138.31220353880042,135.01355515804974,135.25085122938557,138.31220353880042,137.31677186478402,124.77636544665731,123.45572864440861,121.34298138750046
219,138.29717581701823,135.01355515804823,135.2508512293855,138.29717581701823,137.24218353647294,124.65915278136305,123.45572864440861,121.34298138750036
220,138.27389592966756,135.01355515804767,135.2508512293855,138.27389592966756,137.16591075543639,124.60687930182297,123.4557286444086,121.34298138749966
221,138.24181326770588,135.01355515804428,135.2508512293855,138.24181326770588,137.10126400742462,124.56621548878653,123.4557286444086,121.34298138749956
222,138.21996863320595,135.0135551580437,135.25085122938546,138.21996863320595,136.9610866802144,124.54218657339922,123.4557286444086,121.34298138749861
223,138.21791906232585,135.0135551580437,135.25085122938546,138.21791906232585,136.90673088872308,124.5133788729971,123.45572864440858,121.34298138749833
224,138.15061648983755,135.01355515804326,135.25085122938546,138.1473098246767,136.85124125763542,124.44503167610948,123.45572864440854,121.34298138749801
225,138.1473098246767,135.01355515804198,135.25085122938535,138.12424698445332,136.82832839275582,124.43604272991838,123.4376135918672,121.34298138749699
226,138.12347279015296,135.0135551580415,135.25085122938532,138.12347279015296,136.7927451729067,124.43480632099926,123.30841061233134,121.34298138749683
227,138.08894108206735,135.01355515804096,135.25085122938532,138.08894108206735,136.7058364482426,124.42378572470534,123.30841061231604,121.34298138749662
228,138.07127468002182,135.01355515787628,135.25085122938532,138.07127468002182,136.633363126757,124.42301441936746,123.30841061230491,121.34298138749658
229,138.05225936397653,135.013555157855,135.2508512293853,138.05225936397653,136.617890854123,124.39787890969873,123.30841061230458,121.34298138749622
230,138.0442486624568,135.01355515784235,135.2508512293853,138.0442486624568,136.54210236732615,124.3876598928968,123.30841061230369,121.3429813874961
231,137.89117691577383,135.013555157841,135.25085122938515,137.89884583518932,136.48165531305176,124.37126048268291,123.3084106123035,121.34298138749608
232,137.88547393919617,135.0135551578205,135.25085122938503,137.89117691577383,136.48089156419604,124.36938043269447,123.30841061230348,121.34298138749585
233,137.65874696761514,135.01355515780807,135.25085122938495,137.65874696761514,136.47639462478543,124.36166409040575,123.30841061230291,121.34298138749575
234,137.6516611581324,135.01355515780725,135.25085122938492,137.6516611581324,136.4577993102936,124.3609240480611,123.30841061230285,121.3429813874956
235,137.56764732837826,135.01355515780318,135.25085122938492,137.56764732837826,136.4481083359046,124.34106752117535,123.30841061230203,121.34298138749436
236,137.53335146148976,135.0135551577924,135.25085122938484,137.53335146148976,136.4242763707997,124.31566885652481,123.30841061219238,121.34298138749425
237,137.52668781950558,135.0135551575546,135.2508512293847,137.52668781950558,136.4113659745947,124.26152520903139,123.30841061207515,120.24279076643933
238,137.4621044492108,134.8502413807198,135.25085122938466,137.4621044492108,136.41096844699337,124.25581492783046,123.30841061178444,120.24279076643829
239,137.45797159449546,134.84490446422353,135.08262101248852,137.41969699511526,136.35774889931872,124.23480806363256,123.30841061151051,120.24279076643808
240,137.400309987424,134.63606276979533,135.08262101248826,137.41420739604058,136.3435078961499,124.22303026252419,123.28769865169421,120.24279076643761
241,137.39114818721305,134.48065220705178,135.08262101248815,137.39114818721305,136.30855938914166,124.20289926772503,123.24432875231024,120.24279076643757
242,137.3774534350714,134.44506801471576,135.0826210124881,137.3774534350714,136.28513388564278,124.19042041489182,123.19592518797916,120.24279076643744
243,137.32841295351824,134.4450680147138,135.08262101248775,137.35091986296584,136.27173130423165,124.03663402111985,123.17399574633261,120.24279076643728
244,137.306624176858,134.44506801471366,135.08262101248772,137.3030014949852,136.21262758503434,123.98835475658078,123.15840757357272,120.24279076643712
245,137.3030014949852,134.4450680147135,135.0826210124877,137.26098853633385,136.19261082652136,123.93446105736724,123.1125290610048,120.24279076643691
246,137.2196890157963,134.44506801471337,135.08262101248766,137.2196890157963,136.18715947142735,123.92698678284764,123.04154630743557,120.24279076643688
247,137.20283922871354,134.44506801469947,135.08262101248764,137.20283922871354,136.17444367604452,123.89516318830385,122.84675888169303,120.24279076643677
248,137.19916895257828,134.44506801466764,135.0826210124876,137.19916895257828,136.1190221233111,123.83918950886694,122.73957546296023,120.24279076643668
249,137.14376899447416,134.44506801466073,135.08262101248758,137.14376899447416,136.04573190688959,123.83867472127119,122.69412922553735,120.24279076643649
250,137.12418895628923,134.44506801463194,135.0826210124875,137.12418895628923,135.97694375421892,123.80704228356214,122.58126389195559,120.24279076643629
251,137.0981048717332,134.4450680145776,135.0826210124875,137.0981048717332,135.92216837575998,123.8061524151332,122.55770002040632,120.2427907664362
252,137.07927490055013,134.44506801450393,135.0826210124875,137.07927490055013,135.8678427441572,123.80350679600593,122.52206047596877,120.24279076643613
253,137.01399854356305,134.4450680130996,135.08262101248738,137.01399854356305,135.82210502665913,123.73385370360292,122.26044145065482,120.242790766436
254,136.99667747942456,134.40776170137147,135.08262101248738,136.99667747942456,135.81654837271265,123.69024280151956,122.16900480477932,120.2427907664359
255,136.9666828919732,134.39676427776885,135.08262101248724,136.90813717649752,135.78891754325957,123.66166796273697,122.16062817516023,120.24279076643577
256,136.78658915049854,134.30998905334414,135.08262101248715,136.88561097963344,135.78583508683647,123.6582683981554,122.16062817514253,120.24279076643569
257,136.5668840874413,134.20733634537692,135.08262101248707,136.78658915049854,135.7201706373632,123.64779949459776,122.1606281748821,120.24279076643566
258,136.4683630269723,134.1613318235477,135.08262101248704,136.5668840874413,135.68777753362247,123.62312466312446,122.160628174158,120.242790766435
259,136.39602664026032,134.02383544032355,135.082621012487,136.4683630269723,135.65628909127332,123.61575437212466,122.11237054505786,120.24279076643492
260,136.35774889931872,134.02149253252378,135.08262101248678,136.4322263137341,135.61820566198034,123.57468072536031,122.08489685090953,120.24279076643488
261,136.3561956899182,134.02149253251008,135.08262101248636,136.4265977850352,135.56237576675773,123.49459835630257,121.95666029980404,120.11715207387485
262,136.25820899996256,134.02149253250388,135.08262101248602,136.35774889931872,135.54776150950016,123.48427317666665,121.86047181008519,120.11715207387464
263,136.25708477339526,134.02149253250312,134.3256535631854,136.2616303530761,135.4910102078067,123.45443364776105,121.69677489461804,120.1171520738734
264,136.23521496902134,134.02149253196077,134.32565356318457,136.25820899996256,135.47922069252695,123.45308002313953,121.61451061344334,120.117152073873
265,136.2295583956896,134.02149253162673,134.3256535631843,136.23521496902134,135.47453550476564,123.42945450241405,121.35805273677471,120.11715207387293
266,136.19261082652136,133.965946851354,134.32565356318406,136.2295583956896,135.45890868608447,123.39666827974612,121.32349644835244,120.1171520738728
267,136.14439716669074,133.95911642787314,134.32565356318372,136.19261082652136,135.42676263558377,123.30668873625527,121.32349644832931,120.11715207387175
268,136.08630782557825,133.9591164278641,134.3256535631834,136.1646084463079,135.40716522002998,123.24432875116139,121.3234964483238,120.11715207387161
269,136.0634446750747,133.95911642786388,134.32565356318324,136.0634446750747,135.3460093390693,123.21599171601505,121.32349644832286,120.11715207387141
270,135.9977190347665,133.95911642786209,134.32565356318298,135.9977190347665,135.30437934264822,123.21457910247372,121.32349644794019,120.11715207387118
271,135.9313140733248,133.95911642786183,134.32565356318298,135.9313140733248,135.2795249094829,123.21038579877839,121.3234964477474,120.11715207387093
272,135.90192198208655,133.95911642786174,134.3256535631829,135.90192198208655,135.2053763682267,123.17054505492914,121.16175979890735,120.11715207387056
273,135.8885627510614,133.95911642786172,134.3256535631827,135.8885627510614,135.2036734778328,123.15840757189045,121.13124702635278,120.11715207387016
274,135.86676404741235,133.959116427837,134.3256535631827,135.87144141551533,135.1000000387377,123.15452508008903,120.98462691668371,120.1171520738701
275,135.83540063494416,133.9591164278267,134.32565356318256,135.82624763927694,135.06532799818046,123.14778339308486,120.97872602985301,120.11715207386993
276,135.82624763927694,133.95911642775138,134.32565356318253,135.82210502665913,134.93222245812217,123.10631633927987,120.76622472458457,120.11715207386868
277,135.82210502665913,133.95911642766285,134.32565356318236,135.81524841826064,134.91082564745997,123.05044264241644,120.71608393095764,120.11715207386754
278,135.71921690679858,133.95911642764878,134.3256535631823,135.8101729603414,134.72088767059822,122.9493810829604,120.71608393095417,120.11715207386726
279,135.65956850709279,133.9591164276465,134.32565356318207,135.6679529873955,134.63606276651646,122.84675888151727,120.71608393095293,120.11715207386513
280,135.60960398105271,133.8762815046324,134.32565356318187,135.60960398105271,134.61861563277324,122.8286846567299,120.71608393095258,120.11715207386507
281,135.5736813721087,133.8762815046311,134.32565356318173,135.54301475029615,134.56114612500159,122.72736857532902,120.71608393095123,120.11715207386483
282,135.54301475029615,133.8762815046311,134.32565356318167,135.52440807845403,134.4096328771954,122.55177994995779,120.71608393095102,120.11715207386459
283,135.52440807845403,133.87628150463092,134.3256535631816,135.51684840179033,134.35258022397994,122.42068541213055,120.716083930951,120.1171520738628
284,135.4910102078067,133.8762815046308,134.32565356318085,135.4910102078067,134.33186324959556,122.35092928496273,120.71608393095099,120.11715207386274
285,135.4715355031264,133.8762815046307,134.32565356318082,135.4715355031264,134.2940390601113,122.26044144728297,120.71608393095096,120.01694639647324
286,135.4500466533442,133.8762815046307,134.32565356318077,135.4500466533442,134.27041293137572,122.17588744372509,120.71608393095093,120.01694639647319
287,135.34388126867802,133.87628150463067,133.98419127105203,135.396697125839,134.26310113773602,122.15339447945453,120.71608393085783,120.01694639647314
288,135.29388883535,133.87628150463038,133.3819356163656,135.29388883535,134.1953356867391,122.13825491343269,120.71608393084942,120.01694639647312
289,135.2935585030447,133.8762815046303,133.38193561636558,135.2935585030447,134.17473420005933,122.12022307954985,120.71608393083915,120.0169463964731
290,135.25634160738542,133.87628150463024,133.3819356163654,135.24842511335513,134.17405554329827,122.09205646839493,120.71608393083167,120.01694639647307
291,135.24842511335513,133.87628150463019,133.3819356163654,135.23731780480463,134.1243347236031,122.08489685077433,120.71608393080018,120.01694639647306
292,135.23731780480463,133.87628150463019,133.38193561636538,135.2333364066566,134.0927918184446,121.93290125832084,120.71608393064471,120.01694639647306
293,135.2036734778328,133.87628150463019,133.38193561636535,135.2036734778328,134.03128256678792,121.86047180985113,120.71608393043948,120.01694639647299
294,135.17060987041003,133.87628150463007,133.38193561636535,135.17060987041003,134.02383544027842,121.83793614103502,120.55918967523198,120.01694639647297
295,135.12329482142007,133.87628150463001,133.38193561636533,135.12329482142007,134.00475297009422,121.75041554751206,120.55279916461254,120.0169463964728
296,135.11663720245505,133.8762815046299,133.38193561636533,135.11663720245505,133.99637174774494,121.69952983905898,120.34092577270775,120.01694639647278
297,135.06744877342035,133.8762815046298,133.3819356163653,135.06744877342035,133.9760138287652,121.58299405791416,120.32855686212478,120.0169463964726
298,135.05722385846443,133.87628150462928,133.3819356163653,135.05722385846443,133.94023844209272,121.54716287902042,120.24001251073796,120.01694639647258
299,135.01463855184167,133.8762815046291,133.3819356163653,135.01463855184167,133.88993716548924,121.54387166785546,120.17312656180063,120.01694639647246
300,134.9780020321188,133.87628150462905,133.38193561636527,134.9780020321188,133.83440775377983,121.53276940485028,120.09300302721887,120.01694639647246
301,134.94764521491106,133.87628150462876,133.38193561636527,134.94764521491106,133.8196863438478,121.47958040431902,119.93638781579546,120.01694639647245
302,134.9043016817108,133.87628150462842,133.38193561636524,134.9043016817108,133.80677551018698,121.32462045533606,119.915899113052,120.01694639647243
303,134.89428855472718,133.8668577074373,133.38193561636524,134.89428855472718,133.78690620467995,121.32275197935871,119.77378500176314,120.0169463964723
304,134.87623254861143,133.726755437647,133.3819356163652,134.87623254861143,133.70929565807103,121.28313740636779,119.77378500175683,120.01694639647229
305,134.84259379909557,133.65630578150257,133.38193561636518,134.84259379909557,133.6978004262815,121.1617597947901,119.77378500173434,120.01694639647226
306,134.82344530215212,133.62855577290276,133.38193561636507,134.82121878490136,133.62606761612622,121.13124702125195,119.77378500171889,120.01694639647219
307,134.82121878490136,132.86480066282118,133.38193561636504,134.8159654514957,133.62471396585784,121.12387300843724,119.77378500171116,120.01694639647218
308,134.80440238945016,132.8648006628211,133.381935616365,134.80440238945016,133.59573429619223,121.05201986707513,119.77378500169635,120.01694639647215
309,134.74724266931867,132.86480066282098,133.38193561636493,134.74724266931867,133.59314912547507,121.04568110369678,119.7737850014162,119.8818560236964
310,134.66091642183397,132.86480066282095,133.38193561636487,134.65903416540115,133.56665334063763,121.02785752821126,119.77378500067289,117.91885045122672


==> data/duration_curves_every_10.csv <==
hour,original,Load shift 10,Load shift 20,Flow rate limit 10,Flow rate limit 20,Limited return temperature,Lim. return temp. and load shift 10,Lim. return temp. and load shift 20
1,180.45596562282896,162.42036906048557,149.48483547006316,180.72423392229157,178.93095788465212,169.48515710882725,152.54664139714723,137.01296003933874
11,167.6698947881913,161.18304581410874,149.48483547005463,167.69182695545646,165.38036454032897,153.62555161985466,149.70866525665798,137.01296003933703
21,161.2251090072445,157.6855617454313,149.48483547005222,161.33747341694064,160.83949877184156,144.91381208299683,142.46700412547008,137.01296003933675
31,155.34968573737675,154.29983911234172,147.323015898078,155.35518996610213,155.6645654237664,140.92054885766703,140.6413786381556,134.08818552218986
41,153.68047903786155,152.98903018056228,147.32301589807682,153.68047903786155,153.52826327847995,138.65764938118767,139.34661854524498,134.08818552218983
51,151.07078540570075,150.82857017081096,147.1012066996632,151.07078540570075,151.23835386884303,137.41450213104412,136.0156409468526,133.07548022818048
61,149.24410649836287,149.8080695041483,147.1012066996629,149.25176200397388,149.58264888745984,136.27059578771622,134.49204956446323,133.07548022640066
71,148.46146249470792,149.62882997665866,147.1012066996626,148.4589535224102,147.79451790690436,135.61422322154675,134.4920495638866,132.50133098611877
81,147.06342478902357,147.06342478937162,146.42087879850413,146.9279664393518,146.74953575248605,134.11787103441657,132.8310346652231,132.50133098611866
91,146.04796072472737,143.49962827936662,146.4208787985039,146.0503100455602,145.2842875253961,132.91362405988622,130.78822247752697,132.50133098611843
101,145.0005405228717,142.10226884964402,144.37477249811653,145.0005405228717,144.4597105834331,131.9954365103638,128.5696969404677,131.24555951410264
111,144.52577990709707,140.956369537476,144.37477249811627,144.52577990709707,143.80010681914501,131.28929846842482,127.21710126779423,131.24555951410218
121,143.83816321329172,140.19276161645573,139.65562622670436,143.83816321329172,143.2620938446499,130.66800038978408,126.81559159971728,130.7852318508671
131,143.3077728187655,140.19276161645232,139.6556262266753,143.3077728187655,142.68059731833367,129.82763982238126,126.36954566387533,130.78523185075554
141,142.8634336380074,139.45809560614182,139.65562622666755,142.83458340318612,142.36909796048684,129.44150301871647,126.04453525394544,124.47221075995236
151,142.41423370332728,139.45809560612716,138.0272114681219,142.41423370332728,141.47077791403967,128.92510397755663,125.22663967008505,124.4722107599489
161,142.06271702610385,138.4058637143508,138.0272114681213,142.12600113788722,141.1380696008235,128.4379162491056,124.8018844430413,124.47221075993701
171,141.36050083250385,138.40586371435077,137.67967156004931,141.42118184553948,140.54457159071268,127.96640256473627,124.73128897416147,123.31890278585132
181,140.65893401798508,138.40586371435074,137.67967156004923,140.65893401798508,139.44974648864655,127.24405102161793,124.67893405647987,123.31890278585092
191,139.79077081572365,137.68599657971376,135.61307455717136,139.79008089688776,138.92391639321818,126.34685949676145,124.54218657346401,122.34759524415813
201,138.86443834471254,137.68599657922442,135.6130745571689,138.86443834471254,138.23535626866465,125.62348013949068,123.45572864440867,122.34759524415752
211,138.4788551991719,135.9393262331359,135.61307455716792,138.4788551991719,137.81502534763086,125.0550419166909,123.45572864440862,122.34759524415718
221,138.24181326770588,135.01355515804428,135.2508512293855,138.24181326770588,137.10126400742462,124.56621548878653,123.4557286444086,121.34298138749956
231,137.89117691577383,135.013555157841,135.25085122938515,137.89884583518932,136.48165531305176,124.37126048268291,123.3084106123035,121.34298138749608
241,137.39114818721305,134.48065220705178,135.08262101248815,137.39114818721305,136.30855938914166,124.20289926772503,123.24432875231024,120.24279076643757
251,137.0981048717332,134.4450680145776,135.0826210124875,137.0981048717332,135.92216837575998,123.8061524151332,122.55770002040632,120.2427907664362
261,136.3561956899182,134.02149253251008,135.08262101248636,136.4265977850352,135.56237576675773,123.49459835630257,121.95666029980404,120.11715207387485
271,135.9313140733248,133.95911642786183,134.32565356318298,135.9313140733248,135.2795249094829,123.21038579877839,121.3234964477474,120.11715207387093
281,135.5736813721087,133.8762815046311,134.32565356318173,135.54301475029615,134.56114612500159,122.72736857532902,120.71608393095123,120.11715207386483
291,135.24842511335513,133.87628150463019,133.3819356163654,135.23731780480463,134.1243347236031,122.08489685077433,120.71608393080018,120.01694639647306
301,134.94764521491106,133.87628150462876,133.38193561636527,134.94764521491106,133.8196863438478,121.47958040431902,119.93638781579546,120.01694639647245
311,134.6564288679919,132.86480066282093,133.38193561636484,134.6564288679919,133.53698390385827,120.99782434965311,119.77378500055326,117.91885045122618
321,134.28502587677383,132.86480066282064,132.56260604917017,134.28502587677383,133.14738627192878,120.47091697358267,119.6776660388089,117.91885045122386
331,133.9874505262912,132.75423045999565,132.56260604917009,133.9874505262912,132.76299061398788,120.12572391233681,119.5527275016583,117.9188504512208
341,133.68823831853678,132.5505836042253,132.22992013834408,133.68823831853678,132.46910294151076,119.68433070788267,118.86764782611804,117.6412429280471
351,133.43676244490175,132.55058360422527,132.22992013834278,133.43676244490175,131.993463418954,119.49295592293612,118.86764782608776,117.64124292804665
361,133.225550737313,131.5796539381535,129.89308006884352,133.15221217451932,131.70411274817684,119.20156270212118,118.62034278613893,116.88556724826475
371,132.84875196312072,131.17896075152197,129.8930800688426,132.84875196312072,131.54734791175107,118.80147921494483,118.23856153588825,116.88556724826404
381,132.51699878438188,131.1789607481677,129.89308006884235,132.51699878438188,131.28641102013182,118.56759619446795,118.23856153587063,116.88556724826347
391,131.95578128648523,130.0154665576312,128.63373929890585,131.95578128648523,130.80869594614123,118.2848586263847,117.96342275269342,115.6984158395892
401,131.54229614823714,130.01546655762778,128.63373929890278,131.53802055695067,130.25399192291746,117.89074448880726,117.35541846527792,115.69841583958875
411,131.26428363935455,128.9834526038728,128.61906121755828,131.20365490847718,130.0132265992095,117.59651410894628,116.35610171865423,113.52161657475887
421,130.91890922256837,128.98345260387168,128.61906121755388,130.91890922256837,129.47128871451244,117.3359157334088,116.30744510701932,113.52161657475816
431,130.56379860467172,128.98345260387094,128.61906121754893,130.56379860467172,129.0837270375912,117.14923101920581,116.29463256649001,113.38449519244294
441,130.36115255960505,128.7512272754279,128.5530377380792,130.3594619486505,128.87063470528193,116.846727619505,115.84838337449665,113.38449519244114
451,130.09090956040535,128.75122727542765,128.55303773807634,130.01919900093037,128.46539073429653,116.57363625240046,115.84838337417656,113.3844951924406
461,129.72552236962522,128.5903247791209,128.24000014096933,129.74300473648321,128.29338833746354,116.17017231726258,115.15663009208215,113.23963272941737
471,129.39388964453676,128.59032477911958,128.2400001409679,129.39388964453676,128.00225348817952,115.98780386473169,114.61884379175781,113.23963272941512
481,129.04344084338936,128.5903247791191,128.00293792918677,129.04344084338936,127.5886715331726,115.71991681467202,114.06688136208913,113.07186838696838
491,128.70521537166556,128.3140754637096,128.00293792918433,128.70521537166556,127.31067868958023,115.48603958873753,114.04788631055064,113.07186838696745
501,128.47492657761552,128.31407546370917,128.00293792918316,128.43336070143292,126.99711423599639,115.27086498355291,113.75056676105508,113.0718683869657
511,128.08093656400632,127.66802192624408,127.1698907813944,128.08093656400632,126.79368912063534,114.97346785981787,113.7240015493554,113.0638966077727
521,127.71662069612259,127.31805395283166,127.16989078139011,127.71662069612259,126.43775924964879,114.75947173333711,113.72400154935536,113.06389660777205
531,127.31979470720063,127.31805395228544,127.03536656397957,127.31979470720063,126.18707326926233,114.57711251637065,113.4553854458043,112.40157537314029
541,127.18202611658361,127.22548412384094,127.03536656397878,127.18202611658361,125.81385901111467,114.28258863441681,113.3222229457443,112.40157537313814
551,126.99702610778263,127.22548412384089,126.87678071977359,126.99702610778263,125.52970144849903,114.16662449214996,113.32222294574427,112.13018041822045
561,126.77026529261406,127.1349971693968,126.87678071977325,126.77026529261406,125.30764410555057,113.83377402397616,113.32222294574424,112.13018041821098
571,126.51659673359828,127.13499716939643,126.87678071976796,126.49955093819065,125.06694973461376,113.61471058501135,112.67343025164496,112.07492540085823
581,126.11816566099803,127.13499716939623,125.55582595390558,126.11816566099803,124.71942360943547,113.34734918934893,112.63957697083558,112.07492540085784
591,125.76033096280295,126.60304061617305,125.55582595390304,125.76033096280295,124.43174135920233,113.1801919812113,112.63957697083488,112.07492540085747
601,125.34209811614981,125.76281357471026,124.21830186312644,125.34209811614981,124.0630854947245,112.8971723213941,112.50090030575655,111.52621413718722
611,125.12631152243105,124.9148823068565,124.21830186312081,125.12631152243105,123.60130596341462,112.72595367650396,112.50090030559252,111.52621413718666
621,124.86163474817047,124.91488230631984,123.5069604212022,124.86163474817047,123.42184653395955,112.5880792638423,112.2746908290504,111.35736921888889
631,124.66864984504201,124.64096967923717,123.50696042119642,124.67067329064929,123.17852462692014,112.23909760806399,112.27469082905014,111.1135594865805
641,124.39631835793426,124.640969679144,123.50696042119426,124.39631835793426,123.05853617492747,111.97556105086568,112.27469082904989,111.11355948657956
651,124.00424777104574,124.40612715607209,122.53211197780576,124.00424777104574,122.79244892058676,111.62273975925237,112.00132568888692,111.11355948657882
661,123.59323536703957,124.32112551112414,122.53211197780514,123.59323536703957,122.55404351991612,111.42786811270535,112.00132568888269,110.99605671545511
671,123.35792949312732,123.17386543313603,122.09019600598184,123.35792949312732,122.25581686194886,111.26418671469898,111.99071297735954,110.99605671545496
681,123.16353559434717,123.11793023372373,122.09019600598157,123.16353559434717,121.96942270929644,111.09689718022778,111.9907129770728,110.87336797725945
691,122.92331900814875,122.58402761484206,122.09019600598107,122.92331900814875,121.57705418379156,110.85299187272213,111.8107272362149,110.87336797445431
701,122.78874228636414,122.3179579949311,120.65229179081106,122.78874228636414,121.40586920532942,110.66565534698032,111.5445291288463,108.58833615558581
711,122.56319542736087,122.31795799493106,120.65229179080798,122.56319542736087,121.2468734348524,110.4184573766334,111.43633805514861,108.58833615504068
721,122.33915481365287,122.06212663405445,119.13132669590864,122.33915481365287,121.0195835749227,110.26361885193526,111.0638684100488,108.32891998905562
731,122.0878449088953,121.93438195175901,117.85857880006805,122.06748082114875,120.77136023384938,110.0885572815748,111.0638684100486,108.32891998905305
741,121.60553787137168,121.53225799538129,117.85857880006792,121.60553787137168,120.53955267436388,109.82290586330019,111.06386841004846,107.89062446880925
751,121.24320836831862,121.36833441865362,117.85857880006765,121.24320836831862,120.30754708122913,109.58292354988552,110.64398677716856,107.890624468809
761,120.96413670104309,121.34909690634609,117.28417625268419,120.96413670104309,119.79238258999622,109.39001400118107,109.72941221829868,107.89062446880824
771,120.77493520930551,121.20078598117465,117.28417625268328,120.77493520930551,119.45160180384039,109.18071990653254,108.68074828884758,107.8442190649078
781,120.6585027975377,121.20078598112059,116.96080350094148,120.6585027975377,119.21292737014818,108.9167571356568,108.26719380271709,107.77551830833737
791,120.42909855245193,121.05918509118897,116.94416147132645,120.42909855245193,119.11650491541562,108.68074828862626,108.26719380271669,107.77551830832797
801,120.06011348568632,120.8927030380034,116.94416147132458,120.06011348568632,119.02522510340552,108.42329882118199,108.12315152048382,106.98863360080068
811,119.84737904900956,120.89270303800325,116.72908428524892,119.84737904900956,118.79308092232154,108.28999501024447,108.12315152038403,106.98863360080013
821,119.5237157810923,120.81186627506699,116.72908428524863,119.5237157810923,118.4483644307556,108.03735687136424,107.95640975142874,106.98863360079942
831,119.3354043953017,120.45859558550708,116.72908428524849,119.3354043953017,118.28391673205294,107.87398988767254,107.38757296337508,106.78639410802062
841,119.11650491541562,120.22866988634357,116.64684293382267,119.11650491541562,118.11864899960078,107.65309358571668,107.10667383366857,106.78639410802056
851,118.93241232180966,120.17704506540196,116.64684293381691,118.94666465600207,117.8095014523278,107.47282556463509,106.69460073871102,106.6362687982421
861,118.54313293219957,119.39286129890823,116.13430805486688,118.5697637347165,117.55467645908166,107.27731219309001,106.69460073871099,106.63626879824005
871,118.28391673205294,118.78962029141152,116.13430805486323,118.28391673205294,117.28768984755519,106.95028786208061,106.54984407569859,106.63626879823761
881,118.07942486856598,118.36566408900333,116.09327678132038,118.07942486856598,117.15909859610053,106.6770420313454,106.3289515095004,106.45184842854307
891,117.85919358823477,117.83237974658105,116.09327678131918,117.85919358823477,116.9555117192906,106.33253436189219,105.94612067796672,106.20549171786737
901,117.43685693842636,116.93535022608607,116.09327678131844,117.43685693842636,116.67047601451954,106.13133171962468,105.8557864717851,106.20549171786678
911,117.20984246793128,116.896446601843,115.8145738393849,117.2187483628469,116.37016995498787,105.9421279695153,105.77169759370153,105.20149087999042
921,117.00233045253619,116.89644660184285,115.81457383938294,117.00233045253619,116.06903714435614,105.61369737046232,105.58399954899966,105.20149087999026
931,116.65602346430549,116.74907503159403,115.63246558302455,116.65602346430549,115.81748513984314,105.39049055769689,105.54128635973498,105.20149087999015
941,116.43659138654584,116.74907503159375,115.63246558302424,116.43659138654584,115.49274230059825,105.18523744234503,105.54128635973416,104.85748689113001
951,116.20913235084006,116.60510397865445,115.63246558302373,116.20913235084006,115.21353930145004,105.02371249075156,105.32073095402964,103.62300180345014
961,115.93711519902871,116.40516463955151,115.57227653207397,115.93711519902871,114.98841263204568,104.77773602785606,104.79555878933769,103.62300180345005
971,115.71371175225939,116.39866107596954,115.57227653206795,115.75776948652727,114.7201812062356,104.39603552964158,104.59209973447079,103.09508052700974
981,115.49274230059825,116.0811626824318,114.8832996060585,115.49274230059825,114.45002704300225,104.24119378844469,104.30873811122379,102.86882410186749
991,115.28479085500851,116.08116268243177,114.88329960605802,115.28479085500851,114.08361610678284,104.12646230465916,103.65518148028994,102.86882410186742
1001,115.13560191685816,116.08116268243171,114.43423725721725,115.13560191685816,113.89644521653712,103.80375789268695,103.05847852605478,101.434866766554
1011,114.7988500455831,115.54388721947436,114.43423725721706,114.7988500455831,113.68811234478733,103.59371848749385,102.92595937881326,101.4348667665534
1021,114.46870326629255,115.21202813932516,114.43423725721686,114.46870326629255,113.38749228146776,103.49152262096712,102.92595937881313,101.434866766552
1031,114.33670699340527,114.89487129131788,112.94686445547971,114.33670699340527,113.24204051619515,103.35291294828343,102.92595937881303,101.21449898139832
1041,113.99328581639168,114.89487129131761,112.80258996884295,113.96632761178853,112.92366667639169,103.01714244983464,102.78649945062136,101.2144989812767
1051,113.70110169397228,114.61625914080554,112.80258996884056,113.72786530835901,112.81593012920032,102.84079587772946,102.46039662150378,100.8503426184952
1061,113.31557337420901,114.19563672512575,112.80258996883856,113.31557337420901,112.59871009786254,102.64602403574031,102.46039662149178,100.85034261846717
1071,112.96022009583254,113.96133344967147,112.53714721412116,112.96022009583254,112.20545972130506,102.49387673152617,102.35142052418084,100.54667713116724
1081,112.74502463859599,112.92943409155586,111.51296702261635,112.74502463859599,111.92235457296775,102.34433873249219,102.35142052417292,100.54667713116393
1091,112.46923488983289,112.63222524843832,111.51296702261553,112.46923488983289,111.52696272289606,102.03730260326648,102.18543877942237,100.31344102333341
1101,112.17516547664641,112.63222524843728,111.51296702261529,112.17516547664641,111.14426276238699,101.85484824047143,102.1610259680312,100.31344102333097
1111,111.88711460399995,111.94258191939852,110.79525220922926,111.88711460399995,110.86294214419881,101.57980729765542,101.9396419712335,100.12682921595643
1121,111.273975886003,111.2212276745486,110.79525220922868,111.273975886003,110.56242404199989,101.31229667860707,101.67842022791089,100.126829215956
1131,110.93657037242798,111.22122767454574,110.79525220922828,110.93657037242798,110.27279285432229,101.11913729053595,101.47669009686149,100.0032459723542
1141,110.67500980091867,111.21259732596491,110.68238906600278,110.67500980091867,110.07253597220773,100.86389296020347,101.41824028529591,100.003245972354
1151,110.4139028869946,110.76481415626051,110.68238906600251,110.4407653648455,109.9121531482686,100.72872081790103,100.99704876121513,100.00324597235391
1161,110.18602300307754,110.39379191375903,110.57573353371248,110.18602300307754,109.40076142701963,100.46273997705494,100.82109466588082,99.83551593442738
1171,109.91554361222421,109.78849389313604,110.57573353369871,109.91554361222421,109.1280834257869,100.35860454378673,100.36047710830917,99.83551593442719
1181,109.42858200766445,109.74642545668105,110.5460531109762,109.42858200766445,108.88275060167207,100.19697270745226,100.08653866223443,99.76508261664605
1191,109.22204496071973,109.35490731226122,110.54605311097455,109.22204496071973,108.46477121405957,100.01279141274532,100.08653866222912,99.76508261664598
1201,108.88484833775182,108.74515194871003,110.5087782320579,108.88484833775182,108.29329140131739,99.77563589439045,99.9806675692591,99.76508261664587
1211,108.45928720575836,108.3873529971615,109.09619911929583,108.45928720575836,107.81498972180697,99.62867198258911,99.92261598779052,99.52012791436107
1221,108.21229142215243,107.8458182638987,108.13987402178066,108.21229142215243,107.54609318419895,99.4358136185627,99.92261598779041,99.52012791436104
1231,107.84368659927998,107.04349274916379,106.43516241184906,107.84368659927998,107.2062563403897,99.30061410707145,99.92261598779035,99.50446781314687
1241,107.45837367165245,106.79301373570632,106.43516241184848,107.45837367165245,107.01679383746952,99.08605843233835,99.70771264166186,99.50446781314676
1251,107.2062563403897,106.56694806866417,106.4351624118481,107.2062563403897,106.65762488012685,98.97943070104441,99.27611349836144,99.04115645327002
1261,106.71077860457689,106.56694806866406,105.83713626389128,106.71077860457689,106.29427411466969,98.88357286285304,98.98483634955647,97.79142026621366
1271,106.27279136092879,106.3367752292411,105.83713626389097,106.27279136092879,106.13164161593258,98.68403933951632,98.84980826754574,97.79142026621332
1281,105.99808714062945,105.95423699507404,105.73305668313449,105.99808714062945,105.89991434595933,98.59507727790194,98.60844899468817,97.79142026621315
1291,105.79821694735874,105.01342841270443,105.21503474644258,105.79821694735874,105.5543610900883,98.43627568493429,98.39262230399378,97.13864285458793
1301,105.41496781241244,104.82710569817222,103.99244354622927,105.41496781241244,105.16710478040962,98.31298979516416,98.03716988279248,97.13864285458772
1311,105.13463939742499,104.66507917825243,103.90589398144492,105.13463939742499,104.81098618788954,98.1540745294531,97.50074391955725,97.02828232309128
1321,104.6004766246114,104.24573662513453,103.90589398144388,104.6004766246114,104.40308081746926,98.09528306618802,97.43769169585582,97.02828232309102
1331,104.26383104671481,103.88334862048825,103.6270023828044,104.26383104671481,104.0526578664911,97.91412170890553,97.43769169585451,97.0282823230908
1341,103.82673219048999,103.82252198744605,103.62700238280397,103.82673219048999,103.71058830146649,97.80753140167168,97.0009311403725,96.90943706373085
1351,103.47849922887998,103.82252198744595,103.13639743932643,103.47849922887998,103.44832255966912,97.61279377272707,96.9433388229834,96.90943706372936
1361,103.15540223116807,103.80789350929248,102.41180279051108,103.15540223116807,103.15774376264423,97.42264350042763,96.84368219265983,96.7024674837344
1371,102.92371477911061,103.19060514476836,102.41180279047184,102.92371477911061,102.88998096390834,97.2832524599735,96.84368219265967,96.70246748373418
1381,102.70851275247607,102.62283664319962,101.30007417753824,102.70851275247607,102.69944195975413,97.05764797951679,96.83252367777432,96.70246748373384
1391,102.50884712794829,102.04203455436192,101.30007417518874,102.50884712794829,102.49968215728222,96.84593174991124,96.6748324757135,96.12091277231531
1401,102.30927609180796,101.51801086986958,100.66227592669064,102.30978112754337,102.30978112754337,96.65416485488865,96.3845116952287,96.12091277221255
1411,102.11253397402913,100.83168891117609,100.66227592669058,102.11253397402913,102.09040763489568,96.42767152164676,96.20647527359839,95.79608138787674
1421,101.83290577743227,100.82967529201196,100.34167747449852,101.83290577743227,101.80229576017601,96.32785798062693,96.18988723454993,95.79608138786773
1431,101.57567079502353,100.82967529200874,100.34167747449769,101.57567079502353,101.57567079502353,96.1726090779278,95.99191665853144,95.4567315230079
1441,101.21870690021802,100.76056507877162,100.34167747449693,101.21870690021802,101.1834669435217,96.04400152366938,95.99191665853027,95.45673152300755
1451,101.11075401871277,100.7605650787716,99.6582173043318,101.11635261271496,100.96700154602107,95.82226741548766,95.9919166585298,95.21651785014899
1461,100.84184231649871,100.63079759476395,99.65821730432808,100.84184231649871,100.63079759155288,95.7473401341096,95.41072354307045,95.21651785008396
1471,100.55125564921448,100.07880408042055,99.37868829531685,100.55125564921448,100.37901964657812,95.65489693955249,95.19873229313454,94.82398266616252
1481,100.23383579821378,99.70022694049182,99.37868829531384,100.23383579821378,99.93455596444039,95.45722615673705,95.03485690104202,94.82398266616238
1491,99.8738338890399,99.49072786866907,99.37868829531106,99.870935626878,99.69380157197836,95.38737200639949,95.03046453329328,94.82398266616224
1501,99.58630577132351,99.49072786866878,99.24362689072964,99.58630577132351,99.55891787451421,95.26508714660466,94.71402981430259,94.81859885805687
1511,99.37748246238736,99.45804523416126,99.24362689072949,99.37748246238736,99.37069362613498,95.11791692613713,94.70013487872379,94.81859885805626
1521,99.2685531849018,98.93265060369896,99.0901976907626,99.2685531849018,99.2223336174512,94.90081096768942,94.70013487872373,94.6442768456468
1531,99.02191486828136,98.53429069975347,98.77538888917161,99.02191486828136,99.00642614192853,94.76978766975427,94.5256622260911,94.64427684564612
1541,98.75161642149241,98.36341134133326,98.77538888917145,98.75161642149241,98.70155565564987,94.6402650986213,94.22295162077634,94.64427684564538
1551,98.55079585309156,98.11571401434897,98.01946876938673,98.55079585309156,98.53429069972682,94.45039278674949,93.86060519751939,93.86729606300631
1561,98.33449541229342,98.04545223824314,98.0194687684278,98.33449541229342,98.29673610047641,94.35598699896218,93.82707440957088,93.86729606300355
1571,98.10107988781164,97.7537430002184,97.59544830149433,98.10107988781164,98.05863593508005,94.29377062789482,93.8209736720201,93.53960802165585
1581,97.99424983723813,97.21450748005735,96.35762937434998,97.99424983723813,97.97252452376074,94.10366187904886,93.56556755662405,92.80149602739633
1591,97.7903102440288,96.62173602134163,96.35762937432156,97.7903102440288,97.78722510395696,93.96026965485459,93.241702120342,92.80149602739283
1601,97.650222638687,96.42578324927385,95.75119594209534,97.64987237605257,97.62307195815083,93.90730764174242,93.1697900446022,92.80149602738919
1611,97.50908200678211,95.99443990418612,95.37656384741416,97.50908200678211,97.44450514276677,93.64783212324681,92.90946711526882,92.00136890488979
1621,97.26922926110717,95.77442290172513,95.37656384741392,97.26922926110717,97.26811321823239,93.53513717869615,92.90946711526752,92.00136890488972
1631,97.0778600358855,95.77442290172507,95.10151346546796,97.0778600358855,97.05188326989575,93.33405976004711,92.76665753473432,91.93706356798648
1641,96.81226610850078,95.65085075098402,95.1015134654678,96.81226610850078,96.79959215214251,93.1580502702851,92.56013509889388,91.93706356798593
1651,96.57410545633662,95.39903506798409,95.10151346546763,96.57410545633662,96.58404470934947,93.02415619784959,92.3323034143774,91.93706356798434
1661,96.39320239480068,95.34712099629901,95.07488198659632,96.39320239480068,96.40409498757052,92.88681687769784,92.2400517224267,91.83059391096342
1671,96.32612446229174,95.34712099628125,95.07488198659127,96.32612446229174,96.33466021974078,92.71354634707629,92.04088937555107,91.83059391095694
1681,96.10405228503146,95.20338610989172,94.62140844520033,96.11966217134801,96.11966217134801,92.51878367445329,91.62099331198624,91.60333550201416
1691,95.95196539523772,95.20338610989168,94.62140844519725,95.95196539523772,95.9282083253237,92.33509966323776,91.26854167140229,91.60333550201399
1701,95.82240145997008,95.20338610989165,94.62140844518973,95.82240145997008,95.74456001277515,92.17911613454959,91.19106701073528,91.37157983722142
1711,95.48836551341559,95.10641127775521,93.40018902143554,95.48836551341559,95.50865907742936,92.01655212586746,91.1400474942599,91.3715798371598
1721,95.30594647244517,94.96341291899188,93.34638081154228,95.30594647244517,95.3242220059231,91.86864905132632,90.88926065953223,90.80724913286977
1731,95.08228678116697,94.74895041048507,92.96132035488952,95.08228678116697,95.15019759376617,91.7828773187835,90.86456514360924,90.8072491328676
1741,94.9345044553211,94.55130172573072,92.96132035488934,94.9345044553211,94.92687909818939,91.69224724870008,90.86456514360918,90.58369133054626
1751,94.67138268700255,94.30506277527384,92.6978462647416,94.67138268700255,94.62036843573881,91.51182535727901,90.83762961714685,90.20905944464788
1761,94.48315366293689,93.88750180950714,92.6639881118122,94.48315366293689,94.45299050108035,91.38953978460495,90.8359211128976,90.2090594446464
1771,94.3238846991635,93.47224377864677,92.6639881117735,94.3238846991635,94.23084162997168,91.23184813229322,90.63200702006537,89.66043739954304
1781,94.179030312099,93.22290497914226,92.4074493784266,94.179030312099,94.15049821456154,91.12473797085511,90.41922980472441,89.66043739879441
1791,94.09745969519427,92.94218893062785,92.34186544043322,94.09745969519427,93.95651802661939,90.96207089757144,90.28143671713974,89.27972271434685
1801,93.8561451432249,92.61098286708983,92.23783268397611,93.8561451432249,93.8040614217033,90.84498453845055,90.28143671713957,89.27972271434584
1811,93.66994430260903,92.45909019237774,92.23783268389423,93.66994430260903,93.55371298984221,90.59773374517698,90.28143671713947,89.08047177126505
1821,93.41418471950699,92.41095130485135,91.63703488664926,93.41418471950699,93.27690055668297,90.47087458513285,90.10407900630175,89.08047177126453
1831,93.14112720892376,92.37388226398048,91.63703488664434,93.14112720892376,92.98221471745697,90.31537224020578,89.93775672244661,88.80163622132032
1841,92.94913541025296,92.37209732739423,91.63703488663846,92.94913541025296,92.8895121364984,90.17798465537545,89.86016163755676,88.80163622131687
1851,92.8511182271082,92.36985933323845,91.10657741194598,92.8511182271082,92.71104311819576,90.09038616528885,89.78494186148436,88.80163622131269
1861,92.64944882551853,92.16437114039056,91.10657741194522,92.64944882551853,92.61291360835969,89.99605416948741,89.7849418614785,88.2613383245784
1871,92.52833663001618,92.02760027475296,90.79802743709425,92.52833663001618,92.47606988289127,89.84385095286805,89.57649235610697,88.26133832457647
1881,92.41066537802499,92.02760027475243,90.79802743708733,92.41066537802499,92.3176591336812,89.7492362985089,89.23156525702353,88.24794904197303
1891,92.24995314470341,91.91128057661334,90.79138301054724,92.24995314470341,92.21616000269027,89.60616286406129,89.12508856565685,88.24654533189158
1901,92.1153233697034,91.88560525005664,90.79138301054707,92.1153233697034,92.06914816521208,89.42562155304003,89.11786541962798,88.22694732194896
1911,91.93068659641804,91.6981245034231,90.52608532063962,91.89221936072659,91.81719865768076,89.16944593273638,89.11786541962785,88.04709440166532
1921,91.70664177040992,91.69812450342181,90.52608532063697,91.69471459572048,91.65834113976577,89.05950227273202,88.87587208630075,88.04709440166468
1931,91.64244899856351,91.62824246253572,90.52608532063533,91.63664564599557,91.5918105551346,88.87059710994923,88.78116391287686,87.63323293501892
1941,91.48199065063389,91.47584526310963,89.67903318377643,91.47919538429204,91.37011895122802,88.71274867139658,88.72541693490702,87.63323293501776
1951,91.30699536725814,91.40613850078381,89.6790331837761,91.28829886081652,91.26124246802509,88.53103757315952,88.72541693490672,87.52100973415357
1961,91.19696848604512,91.4061385007837,89.67903318377569,91.1693382838,91.13015919329067,88.34981899107545,88.53103757445186,87.52100973415345
1971,91.07928311402091,91.25940715178552,88.94445989087984,91.0667651783539,91.00697971554439,88.18754750603875,88.31232758184407,87.52100973415335
1981,90.89662527312703,90.95998727972705,88.94445989087964,90.8935715663396,90.84386891591244,88.12265198276691,88.2046454770844,86.65133084630082
1991,90.67494094496203,90.7676580848399,88.94445989087896,90.64748446886736,90.60874005286857,87.93209608964224,87.9434253493128,86.65133084630045
2001,90.48405928203563,90.63811033497532,87.97355469972389,90.47802393739346,90.47511127384936,87.83361700346704,87.69604914046234,86.47467376710756
2011,90.39176667141658,90.15878910594702,87.97355469972045,90.37764291646295,90.36848153441906,87.73242890521423,87.67667419665507,86.47467376710742
2021,90.21393810114301,89.92708080330647,87.97355469971892,90.21316405414757,90.19398771200414,87.65139879116903,87.51976580082365,86.47467376710722
2031,90.1292925272988,89.7477148749534,87.9341213587225,90.06844973913921,90.05883462843177,87.43741402984105,87.31398380949841,86.31887638150057
2041,89.90205927078804,89.62564973019744,87.93412135872205,89.90059013913296,89.85150593478505,87.28112356733561,87.133974596492,86.31887638150023
2051,89.63171785829792,89.42323442728733,87.90076683730562,89.61909924237482,89.59142068670559,87.12613458990558,86.82177363475725,86.02007152677888
2061,89.50126636414055,89.11429511273818,87.55353701269624,89.45389862069075,89.44969655459296,87.00969708212682,86.77189358257598,85.80917561948672
2071,89.30877483034224,88.84140009005125,87.55353701269004,89.26407216063205,89.217619614862,86.93701457044648,86.53027594143427,85.50323309730902
2081,89.12969976777985,88.84140008968788,87.55353701268453,89.11952601155527,89.04978667422637,86.7480081554034,86.37628865781815,85.50323309730314
2091,88.9230596196354,88.70571626775701,87.40167417696844,88.91105091048291,88.8056316594822,86.65978607398833,86.34058475099926,85.25863001806997
2101,88.72492829913429,88.51750542911682,87.40167417696802,88.72270015278153,88.69480047342427,86.56036558702942,86.18732277650675,85.25863001806962
2111,88.6100346197575,88.35120136407875,87.32938768635901,88.59757198545941,88.55403562716356,86.37836159499145,86.18415381924929,85.06085497323583
2121,88.42523708017444,88.1960928024476,87.15262421172929,88.37550611942987,88.35120136396564,86.15134221481786,86.08688773104697,85.04498931484514
2131,88.25736482310192,87.98048860543449,86.92907403895398,88.25658198865256,88.19279263525381,86.01387375425111,86.0868877310381,85.04498931484281
2141,88.16473869306735,87.80821139695436,86.92907403895276,88.15123449605868,88.09984819394242,85.88272206315823,85.95179160089099,84.83695051752765
2151,88.07215271903385,87.54052021467533,86.92907403895131,88.04086149062995,87.92615817465764,85.74745702327505,85.75588034632882,84.83695051752645
2161,87.89701211287343,87.38454703428313,86.26163653571855,87.83128039504064,87.75010589556229,85.5309195830283,85.69962362513101,84.7149859288464
2171,87.69628597978601,87.25759266358367,86.2616365357182,87.67731549438918,87.63990579580627,85.39414277517932,85.57753645491864,84.71498592884528
2181,87.56973825883992,87.12963293691291,85.78352271111734,87.54052021415504,87.5288698072493,85.33299020365055,85.57753645487173,84.71498592884447
2191,87.48085502846551,86.99546496797291,85.52263825279387,87.46412188300883,87.40102302810581,85.17870199978549,85.44676140607154,84.15818995356457
2201,87.2794348479679,86.79643209413075,85.52263825279329,87.2794348479679,87.23545614872143,84.98724144266694,85.22995328367224,84.00616960023603
2211,87.16779924009705,86.75328792888105,85.52263825279276,87.16779924009705,87.09862471006619,84.87406868731854,85.05160639068887,84.00616960022887
2221,87.03715464673415,86.75328792858643,84.96472531542014,87.03715464673415,87.01654449395593,84.58940839672275,85.05160639068875,83.74296908462627
2231,86.86107550231691,86.65948488398351,84.96472531541971,86.86107550231691,86.85786591798811,84.44953294782209,84.92330900694881,83.74296908461817
2241,86.7565204773782,86.53623199595323,84.85583770159627,86.7565204773782,86.71020014493743,84.3005322370811,84.74751770963346,83.7429690846063
2251,86.61521303308828,86.5193592277187,84.8558377015956,86.61521303308828,86.56645766705086,84.21801746991217,84.56811783720872,83.329393121408
2261,86.45485732445499,86.51769595420801,84.8207332378527,86.45485732445499,86.43217712964727,84.09170168711485,84.35805085744622,83.31447019459526
2271,86.2890657261652,86.48771467523355,84.82073323784871,86.2890657261652,86.22361167128611,84.01171348261401,84.29304891090882,83.10139249959494
2281,86.15624714806106,86.48771467523353,84.82073323784638,86.15624714806106,86.10148317778498,83.88223082002608,84.10381224561318,83.10139249959431
2291,85.97502654359776,86.48771467523349,84.36950253061248,85.98338334607344,85.94311534480522,83.71592173877397,83.87615120197596,82.84729808759255
2301,85.85684026946151,86.37966269650013,84.36950253061232,85.87443787645537,85.76391075325992,83.59197318613974,83.7606296756698,82.84729808758723
2311,85.6276756594029,86.36122787723792,84.29634078797937,85.64875201780654,85.58640128241456,83.4281616374497,83.6272509862272,82.7713895499163
2321,85.49731862527845,86.04712363543842,84.29634078797423,85.49731862527845,85.44365366187867,83.20447272579003,83.47931913141392,82.77138954991567
2331,85.33606799678903,85.67416795394854,84.29634078796687,85.33606799678903,85.25888906795691,83.10942895124796,83.38530154813452,82.77138954991487
2341,85.1722866659034,85.51098161766636,84.2559975239191,85.1722866659034,85.11835091109262,82.9175778971946,83.21009288498975,82.7015396181344
2351,85.01781909973374,85.46445774000259,84.25599752391396,85.01781909973374,84.95126099025013,82.71538649676681,83.11350875340071,82.70153961813388
2361,84.81289009182186,85.33920298877993,84.0515580846979,84.81289009182186,84.73601442084362,82.60833693067384,83.01979775051225,82.67869734384294
2371,84.64359552347102,85.11697300870954,84.0084006410537,84.64359552347102,84.61281333532153,82.5131994552047,82.93677702494682,82.67869734384279
2381,84.4769656103988,84.89271944282402,84.00840064105348,84.4769656103988,84.4269586941756,82.33571708590532,82.77970419548453,82.43752911036637
2391,84.3020328639264,84.67679831490429,83.94714226513173,84.3020328639264,84.29280563537802,82.22576306602265,82.72383396837029,82.27678675456968
2401,84.14901162442493,84.42591347089139,83.87697800702477,84.14901162442493,84.12253410560044,82.00625165362106,82.70343267248236,81.91532396636036
2411,84.05118255195538,84.31220387965084,83.77114335036455,84.05118255195538,84.0366840594686,81.89715123308086,82.57033036888232,81.90377626412783
2421,83.85426412004517,84.09538612177337,83.77114335016523,83.87217034865446,83.85344106781778,81.7754808304123,82.55525833425705,81.90377626412565
2431,83.7190081803632,83.92392916684403,83.5629932003735,83.72819022411231,83.7190081803632,81.57952761579537,82.33384484384888,81.90377626412364
2441,83.5524096305812,83.83190509609554,83.56299320037317,83.5524096305812,83.54587817015499,81.4904931792098,82.23149980216373,81.54826960108355
2451,83.45770177092288,83.83190509609538,83.55319267897433,83.45770177092288,83.45770177092288,81.38211370357759,82.23149980216353,81.54826960108329
2461,83.28825452059607,83.81515307964222,83.55319267897382,83.28825452059607,83.28825452059607,81.32462431832587,82.15929936706897,81.54594105952864
2471,83.18606710747531,83.81515307961979,83.55319267897298,83.18606710747531,83.17568216314677,81.13494126449797,82.09807660636974,81.545941059526
2481,83.06495697901758,83.66787596254011,83.43047368073208,83.06495697901758,83.06557060298717,81.04228576371429,81.86114443387768,81.54594105952123
2491,82.88461696203981,83.5809909542859,83.43047368073096,82.88461696203981,82.88461696203981,80.94204121809051,81.79731270225788,81.36193265141287
2501,82.78400080751402,83.58099095426891,82.9144972131451,82.78400080751402,82.78400080751402,80.75005212689513,81.63972155272948,81.36193265141046
2511,82.58329422226909,83.42388680698312,82.91449721314488,82.58329422226909,82.58329422226909,80.62064270218173,81.51079173788368,80.98424294688058
2521,82.43709133168963,83.36819867814457,82.91449721314468,82.43709133168963,82.45555709124362,80.52536069380382,81.4730957286782,80.86956892277401
2531,82.22344239185944,83.36819867813199,82.18324868268084,82.22385997076665,82.22344239185944,80.42548582093315,81.47309572867816,80.74567077101725
2541,82.1581268887877,83.34244304032809,82.18324868267796,82.16396369153361,82.1581268887877,80.2822192728608,81.4469237010072,80.74567077092743
2551,82.10843329097645,83.20368096937119,82.15156164801421,82.10843329097645,82.0919099254903,80.17197794517595,81.4469237009785,80.60321107051159
2561,81.99302664588083,82.99249562926998,82.15156164801287,82.00333947229318,81.99302664588083,80.03793296888358,81.36169704682567,80.6032110705115
2571,81.83743915030978,82.80050632407209,82.10964206906047,81.83743915030978,81.81236148103916,79.90474625595596,81.16115526435462,80.39343327855138
2581,81.68386046575486,82.74406155178514,82.10964206905437,81.68386046575486,81.66459153813162,79.78263084968933,81.0260358408631,80.04919860347113
2591,81.57230666509996,82.4992938602346,82.10765274050273,81.57230666509996,81.54377780030828,79.65662791172056,80.82246695328453,80.0491986034609
2601,81.44101201328914,82.29373283762266,82.10765274043757,81.44101201328914,81.42845023320034,79.52699120947166,80.77323312933635,80.03097890164445
2611,81.34680317686029,82.28354940402446,81.97730023107178,81.34680317686029,81.34340633639852,79.29565414926631,80.77323312933609,80.03097890164318
2621,81.23114709093191,82.28354940402443,81.97730023107171,81.23114709093191,81.21233326547389,79.18408698935802,80.68594002070498,79.95968643891172
2631,81.07426482098019,82.17136142928538,81.91633111150952,81.07426482098019,81.0731804119647,78.96431827755035,80.38791527793593,79.95968643890569
2641,80.92635541410554,82.06045267935475,81.8578249020297,80.92635541410554,80.92171876890542,78.8996056282842,80.20275408365372,79.88129098554089
2651,80.83785662333062,81.89866011157129,81.5616779154709,80.83785662333062,80.82979852035274,78.76279393821798,80.01972023188488,79.88129098554032
2661,80.71973915473208,81.67083562582874,81.44843774461603,80.71973915473208,80.69485372370278,78.67200501220191,80.0017042265236,79.77911555356644
2671,80.48320494699303,81.50727537323478,81.44843774454687,80.48320494699303,80.46415854050404,78.592053831914,79.88571791105949,79.77911555356286
2681,80.28356470920498,81.44936789931803,81.38993565129147,80.28356470920498,80.28356470920498,78.48868497058632,79.74859945041786,79.77911555355793
2691,80.05070955139672,81.2669202712874,81.38993565128504,80.05070955139672,80.05070955139672,78.32447074642076,79.59268426131794,79.731667528275
2701,79.91447958837449,81.2205214400753,81.17285583167177,79.91447958837449,79.91447958837449,78.15955720416316,79.39909897947996,79.73166752826904
2711,79.72350667309779,81.16761144450112,81.17285583167057,79.72350667309779,79.72350667309779,78.05929883320897,79.0957644504864,79.69468767153705
2721,79.63917159970721,81.14594570814201,81.17285583167005,79.63917159970721,79.63917159970721,77.94718994540123,78.6639716966528,79.69468767153529
2731,79.5237308670132,80.91797155385495,81.06776212960398,79.5237308670132,79.5237308670132,77.84382650836898,78.31706781602645,79.66362630691083
2741,79.42762775133032,80.46179890611197,81.06776212960342,79.42762775133032,79.42762775133032,77.65428479681108,78.03557041454879,79.2270649410715
2751,79.30110529801476,80.15899769157683,80.81016528403833,79.30110529801476,79.30110529801476,77.5274815706177,77.85648261951548,79.22706494107035
2761,79.21396129926171,79.76333266481296,80.81016528402805,79.21396129926171,79.21396129926171,77.38619602014953,77.52748157069504,79.22706494106887
2771,79.0495006004644,79.58050766669609,80.8101652840226,79.0495006004644,79.0495006004644,77.20475451355752,77.32438276174184,78.54496392953
2781,78.91072272896436,79.22758127587481,80.24668898504008,78.91072272896436,78.91072272896436,77.01787212066813,77.32438276158902,78.54496392951641
2791,78.75211805890726,78.98050334972125,80.16853667603505,78.75211805890726,78.75657251315475,76.82562559224078,77.22447827661082,78.43428006156756
2801,78.5817204287973,78.71966001824164,80.16853667603283,78.5817204287973,78.5817204287973,76.74708372693848,76.95010087970387,78.43428006156668
2811,78.39593498437858,78.49364802621618,80.06205343793346,78.39593498437858,78.39593498437858,76.56884046785441,76.82964007880682,78.43225094146464
2821,78.21567515279565,78.38872212948009,80.06205343792945,78.21567515279565,78.21567515279565,76.46160291465605,76.69529316250208,78.1771224655273
2831,78.06545433962853,78.18207932566308,80.06125009048655,78.06545433962853,78.06545433962853,76.30463483503098,76.44652645962886,78.17712246552716
2841,77.92274218688524,78.14729382581604,79.4854444634791,77.92274218688524,77.92274218688524,76.04920900828554,76.15368648531958,78.00800000220708
2851,77.7262274121462,77.99801957922664,79.48544446347825,77.7262274121462,77.75404587290893,75.92473019624565,76.1035170092714,78.00800000220603
2861,77.62913051028276,77.88171495484711,79.43413693185278,77.62913051028276,77.62913051028276,75.73682425971708,76.0335209549174,78.00800000220349
2871,77.49391126070961,77.66463438744812,79.05773951326387,77.49391126070961,77.49391126070961,75.63401225850922,75.87599458528669,77.96033514109796
2881,77.26437708568771,77.61073250725686,79.0577395132554,77.26773420990159,77.29394240590277,75.4807077913955,75.87599458449084,77.96033514109774
2891,77.06332678929871,77.57115314661232,78.9934722515591,77.06332678929871,77.06566953838059,75.31820237172363,75.66890852162811,77.02806711242611
2901,76.81926204512457,77.26773420996099,78.99134254712179,76.81926204512457,76.8698314427459,75.15505486511425,75.33466536886618,77.02806711242505
2911,76.70629979622828,77.09426944373095,78.99134254712001,76.70629979622828,76.70729471522948,75.03761618211428,75.05661288159281,77.02806711242377
2921,76.5803399127469,76.65355719573559,78.91516958975774,76.5803399127469,76.59454023907244,74.87571304601462,74.86992600470074,77.02565556551149
2931,76.4722929275338,76.56211095412016,78.91516958975737,76.4722929275338,76.48247798812876,74.70713307913896,74.62743354413574,77.02565556550933
2941,76.33475988457347,76.40029030650578,78.82712698772914,76.33475988457347,76.34373181147008,74.5584426086148,74.3827701183415,76.99550761251943
2951,76.16019062081709,75.87044827613116,78.82712698772872,76.16019062081709,76.16019062081709,74.38283446662521,74.24829800672353,76.9955076125186
2961,75.91929348755757,75.66228981587749,78.82712698772745,75.91929348755757,75.91057687113698,74.25428319315594,74.16383464858885,76.99550761251777
2971,75.77667404202329,75.64009734109699,77.75179851786694,75.77667404202329,75.77667404202329,74.05218479969449,74.16383464858882,76.21220042612943
2981,75.59092918592135,75.41601584688408,77.19302404821046,75.59092918592135,75.59092918592135,73.88471239117075,74.0573975020193,75.1794867717036
2991,75.48586389731783,75.21149756162443,77.19302404821005,75.48586389731783,75.48586389731783,73.78373238641296,74.01318675913157,75.17948677170338
3001,75.24599659021197,75.07960401678595,76.406072522481,75.24599659021197,75.24599659021197,73.65696867142434,73.87731245213418,75.1794867717031
3011,75.14650179206684,74.93730218263448,75.41190511172769,75.14650179206684,75.14650179206684,73.5706777553374,73.67588150997392,74.43633123764153
3021,75.03845761342892,74.93730218263433,75.29280633866969,75.03845761342892,75.03845761342892,73.37193457671466,73.40095117440785,74.19952071088284
3031,74.91935194086658,74.93335572139802,75.03254982518797,74.91935194086658,74.91935194086658,73.16195302035595,73.185465282243,74.05833209352932
3041,74.70482140304432,74.71754217269823,74.80381077773562,74.70482140304432,74.70482140304432,73.04200441965129,73.16976911245716,74.05833209352912
3051,74.62111088161228,74.51934028891077,74.80381077773399,74.62111088161228,74.62111088161228,72.87178161986728,72.91783226487917,73.96563812000157
3061,74.4356473932026,74.35530476660419,74.46152236429798,74.4356473932026,74.4356473932026,72.73421833332789,72.87740860072128,73.4315411435428
3071,74.31395281037125,74.09955518666881,74.44381079116766,74.31395281037125,74.31395281037125,72.61600951163527,72.80255308321028,73.43154114352866
3081,74.17025202054879,73.89776944856766,74.44381079116742,74.15920812230843,74.15920812230843,72.37382039292297,72.80255308302628,72.9814645116212
3091,73.90827162201381,73.89271893266748,74.083282702509,73.90827162201381,73.90703588852017,72.28781304530455,72.72254832769312,72.75511473621751
3101,73.83761347731482,73.8623972241202,74.05580575791087,73.83761347731482,73.83761347731482,72.0368372437544,72.3738203929339,72.75511473612107
3111,73.59437804112136,73.72273779972193,74.05580575791011,73.59437804112136,73.59437804112136,71.9062162669817,72.263997345374,72.73006015286927
3121,73.37058403321345,73.70443862776109,74.05580575790923,73.37058403321345,73.37058403321345,71.73636155112779,72.2639973452798,72.73006015286705
3131,73.2492826207094,73.65113846963393,73.99089559252184,73.2492826207094,73.2492826207094,71.66648750617922,72.25691564970386,72.71973534853763
3141,73.0725073437867,73.64112533292577,73.99089559252043,73.0725073437867,73.0725073437867,71.52462452669684,72.05119082852127,72.71973534853737
3151,72.96750215898292,73.63676208443374,73.74297274616708,72.96750215898292,72.96750215898292,71.34521864405806,71.97481379589965,72.545392252218
3161,72.8163439649073,73.39492482988888,73.74297274616683,72.8163439649073,72.8163439649073,71.18159194651588,71.77685527395928,72.31609914868041
3171,72.64190487103264,73.14534290778637,73.60156117688369,72.64190487103264,72.64190487103264,71.12873729493373,71.5241308787392,71.94440529071706
3181,72.49097872123735,72.99088304364295,73.57805035978517,72.49097872123735,72.49097872123735,71.00414724412298,71.36530363346998,71.27766724993221
3191,72.32722742225396,72.69132064063272,73.5780503528556,72.32722742225396,72.32722742225396,70.83871121551455,71.27567829041723,71.27766724993178
3201,72.19353708633545,72.45446455043792,72.86712595577018,72.19353708633545,72.19353708633545,70.66817056976694,71.16025185759689,71.25272962233056
3211,72.0909897231351,72.45446454994972,72.42254811299543,72.0909897231351,72.0909897231351,70.42835156825754,70.93725574173368,70.7084611373884
3221,71.93596220692633,72.28062951775779,72.42254811299117,71.93596220692633,71.93596220692633,70.19690022860759,70.71286134551278,70.69740576115908
3231,71.7358631007489,72.2497965264933,72.3815327663533,71.7358631007489,71.7358631007489,70.0013677449057,70.65416965068698,70.6974057611578
3241,71.62931511316243,72.06221992325155,71.70485458331555,71.62931511316243,71.62931511316243,69.85171318060509,70.48107246636164,69.9733704637618
3251,71.45616139779905,71.80976825469463,71.33653361481497,71.45616139779905,71.45616139779905,69.7267894188147,70.1778382098952,69.16064226692163
3261,71.24567429105196,71.707990440145,71.33653361481308,71.24567429105196,71.2149742106186,69.53855210427464,69.86946655667859,69.16064226692154
3271,70.99585381340266,71.70799044014495,70.89263662865616,70.99585381340266,70.99585381340266,69.37408217023395,69.80731323376338,69.16064226692143
3281,70.75768947358237,71.67322373558498,70.3448784524104,70.75768947358237,70.75768947358237,69.20088696559901,69.59373136258995,68.66730136482691
3291,70.64033906608947,71.43294520982694,69.81413804104037,70.64033906608947,70.64033906608947,69.05518989441747,69.45120571723325,68.66730136482605
3301,70.4968059535382,71.26034732449014,69.7812779016271,70.4968059535382,70.4968059535382,68.92849256025893,69.35444788295223,68.46032726412372
3311,70.28082859006189,70.96507740611274,69.78127790162685,70.28082859006189,70.28082859006189,68.77616628692056,69.3544478829522,68.23391662139431
3321,70.11451389720347,70.75532436140548,69.5200886381304,70.11451389720347,70.11451389720347,68.68841000706524,69.11556586542048,68.2339166213939
3331,70.00956216007403,70.5020975166199,69.52008863812983,70.00956216007403,70.00956216007403,68.54137868274543,69.01779418656753,68.02136012443657
3341,69.81020346218409,70.21043946290831,69.33030783019244,69.81020346218409,69.81020346218409,68.29645242217083,68.75389616781756,67.95357907521606
3351,69.64014784592561,70.08302312308511,69.24294929100591,69.64014784592561,69.64014784592561,68.1290559631803,68.65457666272307,67.90068469817729
3361,69.47027215054608,69.97373366001372,69.22930218183701,69.47027215054608,69.47027215054608,68.02526630616786,68.33776305344193,67.90068469817714
3371,69.37116262994788,69.8194713855941,69.15117555879431,69.37885050223102,69.36879061103733,67.91157637963641,68.10052847998998,67.90068469817706
3381,69.2555812378855,69.64075590916654,69.15117555879418,69.2555812378855,69.25085790868876,67.71930909004823,68.01077150009237,67.80792829172466
3391,69.0538090878899,69.42225764501707,69.15117555879411,69.0538090878899,69.0538090878899,67.58059899016095,67.98141071381207,67.5706382277232
3401,68.97086439628882,69.18039814669393,68.95324724133474,68.97086439628882,68.97086439628882,67.24807967753407,67.87424609553173,67.32314219952434
3411,68.72635364612565,69.14709086430284,68.58359423912246,68.72635364612565,68.72635364612565,67.09867893180672,67.65198426364667,67.3231421995172
3421,68.63917403300132,69.00500199969038,68.58359423912039,68.63917403300132,68.63917403300132,66.9889592024908,67.44947001557253,67.22426381094098
3431,68.50105841421255,68.7655407880989,68.58359423911827,68.50105841421255,68.51202657445377,66.78818147233491,67.17807817521448,66.97489490407133
3441,68.24172248538541,68.71935863028024,68.15390389879914,68.24172248538541,68.26554113462188,66.68745483166624,66.96076525010506,66.97489490406996
3451,68.13954091503395,68.62376460571384,68.15390389879904,68.13845624022954,68.13954091503395,66.59672735769365,66.95455101982054,66.5046987883352
3461,67.94603217770405,68.30241044085838,68.05632084819989,67.94603217770405,67.94458248194314,66.39315155174894,66.67681195767784,66.50469878833408
3471,67.79601893324711,68.08926307874987,68.05632084818683,67.79601893324711,67.79601893324711,66.18027360381234,66.48855421374944,66.5046987883332
3481,67.6424084704849,67.91548102450932,67.898391830465,67.6424084704849,67.6424084704849,65.93750131046184,66.32833611935662,65.99959822794534
3491,67.35744665266182,67.698503080685,67.89839183046419,67.35744665266182,67.35744665266182,65.80083750775152,66.03942341780039,65.79061045281517
3501,67.22200480311092,67.44257071683539,67.8298657469243,67.22200480311092,67.19576992465088,65.62605146762016,65.78473949847458,65.71891675746598
3511,67.053051769787,67.24423159186702,67.256479836328,67.04204646888506,67.04091515166135,65.46483263219216,65.64981859141258,65.65326662538315
3521,66.83866874036684,67.22336212069837,67.03756964177721,66.83866874036684,66.82549802450359,65.29056634172582,65.45541778976647,65.55634392266484
3531,66.5471458829638,67.091534366621,66.85577561030631,66.5471458829638,66.57923893456285,65.02682549812921,65.4382317124313,65.55634392266452
3541,66.33690304180217,67.05913602242366,66.74535578455176,66.33690304180217,66.36319556788044,64.84141785493264,65.22009640256873,65.42798074126006
3551,66.13235214574513,66.83384979966534,66.74535578455118,66.13235214574513,66.14493573393939,64.67039828081565,65.10142069781267,65.10634987801375
3561,65.99890583732783,66.56840818857182,66.74535578455087,65.99890583732783,66.02112382260766,64.49862236324992,65.05918026235473,65.04090587789
3571,65.80830190335708,66.20988090135546,66.18432533674323,65.80830190335708,65.8297443441187,64.30729815268279,64.70350344697354,64.87139619792435
3581,65.63530841928838,66.04488802496749,65.5161676690972,65.63530841928838,65.64283045017307,64.11107324271845,64.51535087146515,64.31526883028214
3591,65.472677454454,65.7952700359102,65.4687897510134,65.472677454454,65.48350301531711,63.94289486703582,64.18878700087694,64.22948057765191
3601,65.27473445928256,65.50504796963503,65.4687897510125,65.27473445928256,65.29558244451908,63.77971147074963,64.0258113033679,64.22948057765159
3611,65.04870908460401,65.27473446007903,65.00753501283637,65.04870908460401,65.1677057316675,63.64228815395188,63.79421910506154,63.97872337417377
3621,64.8992059476565,65.0026258976794,65.00753501281783,64.8992059476565,64.92203378952772,63.45044613121978,63.544936993223985,63.83897445884545
3631,64.65177688257923,64.83339265411956,64.53592949510748,64.65177688257923,64.67763867719304,63.23043504123662,63.45374608609308,63.357269591471294
3641,64.52058713517103,64.67763867748937,64.24482335616261,64.52058713517103,64.53877096268795,63.05048743894,63.359410508735465,62.856987862702155
3651,64.30558930074226,64.53852882982606,64.24482335608926,64.30558930074226,64.30712936665462,62.72848922984193,63.09934239768701,62.856987862664425
3661,64.10357815717651,64.20286243788496,63.92225484702584,64.10357815717651,64.11632358820903,62.56038491646338,62.77886734243348,62.72555650795107
3671,63.87405103742782,63.908433787955346,63.83201622630393,63.87405103742782,63.89049740005345,62.34914438111689,62.54006441620285,62.67088898021577
3681,63.75522858974083,63.78853970375158,63.50286111151634,63.75522858974083,63.78757116073658,62.17691409094587,62.4013206581944,62.15189358245716
3691,63.520916349575344,63.75780871576599,63.49706240842188,63.52167922771012,63.52167922771012,62.0208177880173,62.278051166896596,62.05785696815616
3701,63.40725399960943,63.57786605507546,63.16879994165019,63.40725399960943,63.40725399960943,61.92372328264079,62.12704439323926,61.821151516091916
3711,63.155833631819746,63.46188186512747,63.15134453665984,63.155833631819746,63.17539259051047,61.71517507975699,61.94038378895998,61.79162450803455
3721,62.96708944722903,63.18827593390609,63.15134453664389,62.96708944722903,63.003691625025866,61.61475380174089,61.76112827785988,61.79162450802451
3731,62.774735750049544,63.11306250747291,62.93640784466355,62.774735750049544,62.82782471874627,61.520437819037895,61.76041740863775,61.4666222817448
3741,62.57531048934567,62.92613289815426,62.93640784465447,62.57531048934567,62.58981543112792,61.27694883448076,61.640492590163454,61.37512845233924
3751,62.39773819001264,62.74884619822483,62.89473276555966,62.429851187802456,62.49492919050135,61.174038844201434,61.516670756247045,60.78431062603623
3761,62.30036783164667,62.6645721461873,62.44723825085463,62.3040957094027,62.314072618007266,60.94883055890611,61.2794346156665,60.78347960669971
3771,62.216980019098145,62.51357314594456,62.39209062734041,62.22561813842283,62.22561813842283,60.78246727705677,61.087098543012154,60.78347960669551
3781,62.050426621139565,62.35207485499056,62.29689875504488,62.08347759994841,62.08347759994841,60.58409557956783,60.947662679893114,60.47187801428737
3791,61.84452903627173,62.34002311407783,62.2407895596307,61.88964504304294,61.88964504304294,60.41719312164416,60.776249259449784,60.4241589399592
3801,61.66382729079468,62.23063751903808,62.19928039486001,61.66398179142632,61.66398179142632,60.23186923804645,60.54840429014578,60.42415893995898
3811,61.50895242328142,62.000518249902214,62.19928039485947,61.51961823689827,61.51961823689827,60.0532035248694,60.379735610631585,60.33666589474348
3821,61.323146182070424,61.76537695194233,62.042500842402994,61.34816609194675,61.341558725638365,59.935401844873496,60.27731126175024,60.33666589474163
3831,61.17492557251305,61.619276759608596,62.04250084240265,61.182876597175195,61.182876597175195,59.752020052130234,60.05320352508853,60.20707864275653
3841,60.95423947335573,61.390439239716784,61.556424876087775,60.95750988141552,60.95750988141552,59.61558308900676,59.88744409783025,60.168056864969586
3851,60.8346140923898,61.164402854527836,61.338890667100415,60.867658387102566,60.867658387102566,59.48239979706922,59.727819109288035,59.999894768327025
3861,60.65412282882647,60.93092447689089,61.33889066708879,60.713358982744786,60.713358982744786,59.33075681544389,59.57224624328241,59.99989476832421
3871,60.51262147844712,60.87376206923871,60.972111742117555,60.524780823851984,60.524780823851984,59.13422519989116,59.46745776146072,59.66373262311973
3881,60.368965375649154,60.65704334821345,60.62835813696334,60.408884636334946,60.408884636334946,58.852959572845634,59.150258618894085,59.24226112028306
3891,60.20508541022896,60.4189353927495,60.62835813639625,60.23763785277226,60.23763785277226,58.68661032850858,58.965707629986156,59.24226112027385
3901,60.03534780915416,60.05850836767836,60.473900664604,60.04034470125558,60.04034470125558,58.556007569982555,58.79843671061496,58.963922981335955
3911,59.85056258524474,59.931315040988046,60.46025042490771,59.89495272651674,59.89495272651674,58.439649514286245,58.57684008725842,58.96392298113129
3921,59.59583435698172,59.720767129023436,60.38936817451905,59.622456900749555,59.622456900749555,58.23378059134436,58.332792854237354,58.84728573868894
3931,59.446930943514225,59.489187749421006,59.995039453102336,59.4639895768221,59.461585982443374,58.11367791263213,58.098356561290686,58.55776827442392
3941,59.278141435991344,59.237958355651045,59.99503945309627,59.33199424466881,59.33199424466881,57.91456134136279,57.857061091596016,58.55776827442249
3951,59.14812814785387,59.0802970735688,59.635277562095325,59.15135859047728,59.15135859047728,57.728573850363915,57.69270948954238,58.44360353574665
3961,59.0169059286263,58.78299548199139,59.39148898220451,59.02713892516819,59.02713892516819,57.565220878275895,57.42435615614054,58.44360353571436
3971,58.72593440575622,58.717675296881566,59.39148898219082,58.733857282005424,58.733857282005424,57.349796930206466,57.20815097236473,58.20762924117173
3981,58.5784980801979,58.717675296880806,59.10367499040838,58.587726114778995,58.587726114778995,57.129207099695556,57.12560936858233,57.77733853423221
3991,58.42841085104009,58.65347968737168,59.0743468468217,58.44255065921309,58.44255065921309,57.016292296021916,57.12560936858148,57.30022975143079
4001,58.31718727862939,58.51032068872925,59.07434684682049,58.317979004155134,58.317979004155134,56.83383419010785,57.089675822218325,57.300229751427445
4011,58.16153395089795,58.2848734271073,58.707678244371934,58.18389528802578,58.18389528802578,56.66942087047494,56.82880745403284,57.20757690207509
4021,57.99165163296149,58.097544856419766,58.50246840259783,57.99165163296149,57.99423583056402,56.579922888040635,56.65716701409926,57.000242931320074
4031,57.779401761867966,57.82440336574112,58.1673300893799,57.779401761867966,57.779401761867966,56.341787454057005,56.265822860200274,56.82708125881397
4041,57.62096828101453,57.419816422763674,58.167330089378254,57.62096828101453,57.62096828101453,56.23980504162124,56.10061361784882,56.81331779515399
4051,57.4687056500212,57.25349666553346,58.123523896819094,57.4687056500212,57.4687056500212,56.063389098907656,55.94283745509439,56.62336167462206
4061,57.294431198732255,57.055744038830966,57.91388665872216,57.294431198732255,57.294431198732255,55.942837454932004,55.76867777030403,56.583248185772334
4071,57.178271761121316,56.9519301251038,57.91388665863177,57.178271761121316,57.178271761121316,55.8037203983195,55.72377813386147,56.58324818577125
4081,57.05057253659625,56.92030973892112,57.79652223887079,57.05057253659625,57.05057253659625,55.67983107490558,55.552892131599876,56.404440965440415
4091,56.943488750772886,56.87136655430474,57.71657809779816,56.943488750772886,56.931655819838156,55.51775714597242,55.53139915692633,56.404440965439875
4101,56.817161137719566,56.7970686504669,57.7165780977969,56.817161137719566,56.81132576131223,55.38045732380565,55.390174955559445,56.35335214731131
4111,56.65952206391482,56.64075258559717,57.63361581466978,56.65952206391482,56.68472280297398,55.18415323764792,55.089752239242586,56.35335214709676
4121,56.4249103433077,56.360088985084396,57.63079347035786,56.44174048444714,56.44174048444714,55.05395952451851,54.99838608618059,56.33038857981523
4131,56.29462151873304,56.33639261534097,57.63079347035628,56.29462151873304,56.29462151873304,54.84138685929477,54.998386086169525,56.33038857980678
4141,56.18086316912046,56.216459956402765,57.36869236697565,56.18086316912046,56.18086316912046,54.652190795605165,54.8786960543851,56.08941546468465
4151,56.0354388152324,56.14007981357959,57.36869236677561,56.0354388152324,56.0354388152324,54.51293141778745,54.591829722976456,56.063125430658374
4161,55.85563660234363,56.1047570861723,57.18482239439445,55.85563660234363,55.85563660234363,54.37063149209301,54.437768743435925,56.06312543065336
4171,55.60911640720848,56.041746123860605,57.18482239439421,55.60911640720848,55.60911640720848,54.2422822615309,54.39540523495178,56.06312543064762
4181,55.51463678871377,55.84833716562275,57.04473992253092,55.51463678871377,55.51463678871377,54.108099294336654,54.3854738094318,55.59011912000966
4191,55.32329383133265,55.57891783862664,56.825479688440026,55.32329383133265,55.32329383133265,53.97057063396271,54.248595650106296,55.46895169620966
4201,55.22801166372527,55.476626124490295,56.67471885855208,55.22801166372527,55.22801166372527,53.88526490045706,54.11297645657129,55.458370963802906
4211,55.10003173323807,55.30091914615805,56.6747188585496,55.10003173323807,55.10003173323807,53.78011245267735,53.96111310334327,55.44425867975609
4221,54.8010705354866,55.185967943883995,56.514769826744185,54.8010705354866,54.8010705354866,53.521443256292464,53.75311022486022,55.155440521381465
4231,54.69922701691663,55.18596794388391,56.510358307212506,54.69922701691663,54.69922701691663,53.31523989871732,53.53557366815224,55.06199621375748
4241,54.52626278808369,55.185967943883824,56.21995835926207,54.52626278808369,54.52626278808369,53.08856606829373,53.45913054018706,54.84310294524629
4251,54.365263102050335,54.82805630064013,55.94460613370633,54.365263102050335,54.365263102050335,52.8711259388386,53.45913054018676,54.534040298623026
4261,54.182667481722646,54.58552778391312,55.72956989618201,54.182667481722646,54.182667481722646,52.746390410510756,53.42291797990017,54.4605341733743
4271,53.980326090181094,54.466499586863705,55.56873168527639,53.980326090181094,53.980326090181094,52.6164093797551,53.232740553625334,54.18682021651716
4281,53.79279814627279,54.36537528779632,55.52715070761078,53.79279814627279,53.79279814627279,52.48707035633402,52.8934871992598,53.99366658572403
4291,53.65587939725028,53.99441298824108,55.49897635794389,53.65587939725028,53.65587939725028,52.31888315820762,52.7576205104086,53.976180929297996
4301,53.50150451082378,53.82765325604821,54.90492762478798,53.50150451082378,53.50150451082378,52.17976982363864,52.58192032766446,53.63782364564415
4311,53.37365821912659,53.68749040779957,54.88311996893479,53.37365821912659,53.37365821912659,52.004148316338345,52.47885795619591,53.63782364564406
4321,53.23918568328196,53.66353138870537,54.88311996893467,53.23918568328196,53.23918568328196,51.90939811378982,52.33156380945339,53.63208197500778
4331,53.0996229956569,53.518533834488466,54.752495457854195,53.0996229956569,53.0996229956569,51.794662867432905,52.289774833858054,53.18148558855613
4341,52.99013840423262,53.423057742448805,54.74174292252783,52.99013840423262,52.99013840423262,51.670605283444175,52.10921648578019,53.18148558855583
4351,52.772278407725786,53.314948585827416,54.741742922527564,52.772278407725786,52.772278407725786,51.538566447419896,51.9973412214255,53.18148558855557
4361,52.673338694967825,53.10002493294004,54.52268577497864,52.673338694967825,52.673338694967825,51.3318212827169,51.813090730861106,53.043759295240335
4371,52.483279377190826,52.81907285732505,54.23736450565557,52.483279377190826,52.483279377190826,51.09736162648951,51.69961060223366,52.954218883037434
4381,52.30413784897296,52.67677338295768,54.14569881290187,52.30413784897296,52.30413784897296,50.87887216653873,51.331821282927876,52.73858735160405
4391,52.11358280868125,52.42005523736677,53.9939439138645,52.11358280868125,52.11358280868125,50.78732768025884,51.09736162680305,52.4361039797129
4401,51.96496691066969,52.145444565048095,53.64682125187868,51.96496691066969,51.96496691066969,50.651249580122816,50.78732768027194,52.35462456588735
4411,51.848791188019234,52.03852981963337,53.27339114764523,51.848791188019234,51.848791188019234,50.51244731163864,50.706075378902376,52.200355891326424
4421,51.71523091660928,51.843135646226074,53.22184226147631,51.71523091660928,51.71523091660928,50.44394052837791,50.57931958432243,51.92905898679493
4431,51.55324081698802,51.76026112738346,53.09287208127802,51.55324081698802,51.55324081698802,50.292904879562855,50.44394052839062,51.79532455915201
4441,51.42160297335,51.6558713127781,52.91233982421496,51.42160297335,51.42160297335,50.11925999778863,50.31273690008998,51.307482087217764
4451,51.27190906551506,51.39252036606578,52.563693296167244,51.27190906551506,51.27190906551506,49.97592632850767,50.09795130566407,51.11669530618242
4461,51.163843050087834,51.27190906551964,52.19020241640558,51.163843050087834,51.163843050087834,49.76646713582773,49.87165036400718,50.8358198750066
4471,51.013998483129114,51.10271761468546,51.99886810180869,51.013998483129114,51.013998483129114,49.699957572021475,49.71937273305344,50.83581987499754
4481,50.87965809393805,50.90120164293924,51.998868101807915,50.87965809393805,50.87965809393805,49.53004297401245,49.55950957403459,50.7873276826851
4491,50.740862707651324,50.74495122252158,51.88743949243776,50.740862707651324,50.740862707651324,49.38809354547708,49.43476704209823,50.498215180357846
4501,50.600505993435775,50.69135542623627,51.65351522109476,50.600505993435775,50.600505993435775,49.156175819498245,49.210381216025894,50.16976388372789
4511,50.45763478111578,50.58930417319888,51.406087935296554,50.45763478111578,50.45763478111578,49.032045237411026,49.0924190412357,49.92359544028605
4521,50.29841058009963,50.455926668140954,51.11452102035341,50.29841058009963,50.29841058009963,48.965162782005,48.9895408820684,49.86379449599984
4531,50.14385116253732,50.298410580123175,50.744324602451336,50.14385116253732,50.14385116253732,48.86528702452638,48.87479982983218,49.58016121884843
4541,50.01190151501905,50.0136630449185,50.71980480303853,50.01190151501905,50.00520431142356,48.68078878516289,48.782712655904206,49.433717878754514
4551,49.892292681231055,50.00788336081678,50.683802673327506,49.892292681231055,49.8803894697817,48.54417841445874,48.78271265590379,49.38145967255772
4561,49.70465831819747,50.00788336081668,50.64030799250221,49.70465831819747,49.70465831819747,48.27998860478469,48.68022685484905,49.26017711703872
4571,49.50021608877506,49.84904599467578,50.621470395275374,49.50021608877506,49.50021608877506,48.134869759938105,48.45452177792324,49.260177117035866
4581,49.30633218770856,49.48495464815538,50.49011903814751,49.30633218770856,49.30633218770856,47.904217685016384,48.248337540366464,49.15178521352513
4591,49.08009491989273,49.48495464815501,50.14860310766637,49.08009491989273,49.08009491989273,47.61244342489502,48.04452010842191,48.61337919080508
4601,48.94669872907219,49.460352141900074,50.148603107648675,48.94669872907219,48.94669872907219,47.48331879741993,48.04452010838255,48.553212001252774
4611,48.74850979658257,49.129628154353554,50.035249394770275,48.74850979658257,48.74850979658257,47.31144725807033,47.75455751872745,48.55321200125242
4621,48.50075318689706,48.846013805339794,49.754768961751616,48.50075318689706,48.50075318689706,47.16593188686218,47.48331879742412,48.49041088193172
4631,48.338709546151726,48.63164864507121,49.75476896174861,48.338709546151726,48.338709546151726,47.059108876056364,47.32816562110085,48.49041088191712
4641,48.19864452803842,48.54537490278278,49.67790088124863,48.19864452803842,48.19864452803842,46.88985729998275,47.17003195864183,48.25500567205141
4651,48.08343921009916,48.3367194609633,49.23299445985141,48.08343921009916,48.08343921009916,46.723280434041634,46.99443158150745,47.92845639191657
4661,47.89520828253558,48.147954415082225,49.082298165862596,47.89520828253558,47.90643772060028,46.57516169295823,46.75110576379088,47.672611623202364
4671,47.74026085883659,47.97511729361756,48.77976635830939,47.74026085883659,47.74026085883659,46.39153309153554,46.717981262139375,47.49796233321512
4681,47.56837355721447,47.9226662797386,48.3774214537887,47.56837355721447,47.56837355721447,46.32510049836294,46.54055849064728,47.4979623332145
4691,47.46299952150645,47.733364303169324,48.34314931720293,47.46299952150645,47.46299952150645,46.16961868119688,46.43491170803916,47.328649773737084
4701,47.3313367863301,47.53983196536796,48.343149317202695,47.3313367863301,47.3313367863301,45.95168890604009,46.34620012005132,47.274023924899225
4711,47.21591067969451,47.41600482544403,48.34303619884528,47.21591067969451,47.21591067969451,45.87711433894118,46.18338050595154,46.98587453743237
4721,47.02708354296425,47.324472466301486,48.2891693388216,47.02708354296425,47.03841286023885,45.7268903881526,45.962867100710895,46.95809430435541
4731,46.930073565804065,47.184386202389376,48.28916933881736,46.930073565804065,46.930073565804065,45.55000721179405,45.78288052467301,46.9580943043551
4741,46.76015690125583,46.95574731183608,48.2755111592636,46.76015690125583,46.76015690125583,45.422811055854496,45.64001281708444,46.781099296150146
4751,46.57611500545875,46.776352574441816,48.27551115926336,46.57611500545875,46.57611500545875,45.252878373557806,45.46410194211499,46.78074888999983
4761,46.3151721024945,46.46110362116373,48.221989321079846,46.3151721024945,46.3151721024945,45.12644444177144,45.24163024767527,46.78074888999956
4771,46.1224380503222,46.180065220274166,48.03127802596141,46.1224380503222,46.1224380503222,44.88681556466394,45.03681028281693,46.64898485016045
4781,45.88563003315417,46.096645725233415,47.58082075290494,45.88563003315417,45.908995635010555,44.63839635134769,44.79997168715721,46.64898485014386
4791,45.748640225725666,46.03171993301899,47.54833115680385,45.748640225725666,45.748640225725666,44.43842242771693,44.70230897836032,46.55775925117544
4801,45.64145399523174,45.919348110228555,47.54833115680377,45.64145399523174,45.64145399523174,44.297686432317604,44.55955953377659,46.22096997461971
4811,45.4477767410847,45.74662999473318,47.48827354888219,45.4477767410847,45.4477767410847,44.186728733712144,44.48348920712752,46.220969974619365
4821,45.19507329353733,45.56750308291275,47.488273548877935,45.19507329353733,45.19245851074486,44.02934068323709,44.28320129374623,46.22096997461885
4831,45.05123322629077,45.23582197253182,47.334081289930126,45.05123322629077,45.05123322629077,43.90463889431351,44.03079256101722,45.842341168193826
4841,44.89103170351652,45.05764350287026,47.030427958254755,44.89103170351652,44.89103170351652,43.636958471347576,43.90777202245998,45.63430274026396
4851,44.758119508793406,44.89841846956832,46.80612908069999,44.758119508793406,44.758119508793406,43.436752436195185,43.63695847137211,45.35645085040012
4861,44.559760166275886,44.79678200997505,46.22550816720661,44.559760166275886,44.559760166275886,43.246043497558446,43.458019165495664,44.70013794704742
4871,44.35178630882782,44.45352226139796,45.78018330403425,44.35178630882782,44.35178630882782,43.118251977302734,43.18572190443853,44.37158789880915
4881,44.23291150712296,44.26680970244164,45.47479449918208,44.23291150712296,44.23291150712296,42.88155357447329,42.85561811595169,44.152794402198175
4891,44.07251269806001,44.07251269908629,45.09060975667013,44.07251269806001,44.07251269806001,42.77058209196089,42.63974447342422,43.869234095191494
4901,43.96208773904877,44.02495233112722,45.09060975661729,43.96208773904877,43.97003573112124,42.63722475506417,42.61628700214703,43.74367219200207
4911,43.84464075351578,43.831619643323585,44.796782010594576,43.84464075351578,43.84464075351578,42.48252828474637,42.459365877090704,43.30400021151645
4921,43.721477156400425,43.61250759916811,44.38623718017142,43.721477156400425,43.721477156400425,42.35951288461673,42.304226702060625,42.88713545432408
4931,43.517968692360085,43.466969534444104,43.906955531220156,43.517968692360085,43.517968692360085,42.25689487746283,42.22414302907083,42.620283563263875
4941,43.432292563582465,43.3158630246878,43.90695553121383,43.432292563582465,43.432292563582465,42.09319649948434,42.00582635768889,42.62028356325228
4951,43.198988758061134,43.152310206452384,43.87207105080027,43.198988758061134,43.198988758061134,41.876883623279255,41.84670326201492,42.53025394815335
4961,43.09633831387267,42.99198866892031,43.697383347340676,43.09633831387267,43.09633831387267,41.758586426746454,41.66844863781178,42.39121746816224
4971,42.897408995053325,42.82153620147153,43.604699305528186,42.897408995053325,42.897408995053325,41.59766624364586,41.56265681303531,42.391217468160804
4981,42.6737730963461,42.72322365024108,43.60469930552743,42.6737730963461,42.6737730963461,41.42464462148175,41.41485331069917,42.19571285354657
4991,42.48684218985273,42.63891860509517,43.331756748762416,42.48684218985273,42.48684218985273,41.22447146113171,41.166317916009106,41.81441432888778
5001,42.385597081486296,42.5046557746619,42.97326859704983,42.385597081486296,42.385597081486296,41.130747554092835,41.16420134927367,41.547046482839804
5011,42.20809781684778,42.380309251487695,42.55504346804183,42.20809781684778,42.20809781684778,40.978555555876184,41.118554892186935,41.252373670127696
5021,42.02882229901209,42.14330607272781,42.295326141388784,42.02882229901209,42.02489335675904,40.846105144400326,40.95000875445903,41.053004894322825
5031,41.84703290637512,41.894745828877745,42.1486709558884,41.84703290637512,41.84703290637512,40.71794393246091,40.81485639607615,41.053004894299434
5041,41.679545119161105,41.72243663467384,41.796673949059915,41.679545119161105,41.679545119161105,40.56364014389476,40.64362081945518,40.582923997278904
5051,41.53173494298418,41.530983758999895,41.31072127629677,41.53173494298418,41.53173494298418,40.23465696534464,40.241479292357155,40.164600125799424
5061,41.411300973362685,41.248631664153784,41.19227217832646,41.411300973362685,41.411300973362685,40.091219894034694,40.158008080954374,39.90193415756506
5071,41.22365682075805,41.142683691189596,41.192272178325695,41.22365682075805,41.22365682075805,39.91204130341602,39.903779124147995,39.82330816623398
5081,41.039614028741106,41.07893171429242,41.11494778720812,41.039614028741106,41.039614028741106,39.65744380410456,39.90377912414591,39.783550431438925
5091,40.92034862826442,41.07893171429126,40.94107444006826,40.92034862826442,40.92034862826442,39.51323464477764,39.721608273802104,39.6712734131854
5101,40.69307323522115,40.964462346834765,40.941074439871414,40.69307323522115,40.69307323522115,39.30867148146228,39.56305682179175,39.671273413184956
5111,40.55098455970395,40.73573446743284,40.89503120845593,40.55098455970395,40.55098455970395,39.17413725458833,39.30867148146858,39.561195066208555
5121,40.32508628131508,40.44739121909432,40.76186610092367,40.32508628131508,40.32508628131508,39.053496532096965,39.09828261097361,39.44238105390134
5131,40.10647397004723,40.32279485563603,40.57263503218401,40.10647397004723,40.10647397004723,38.85619610372922,38.87569040278125,39.13212972816309
5141,39.71665716456746,40.13429603241603,40.572635032181964,39.71665716456746,39.71665716456746,38.514246272354555,38.824930353924024,39.132129728159015
5151,39.570660289157416,39.662212874110615,40.29870293285492,39.570660289157416,39.570660289157416,38.32833132845257,38.4530643885619,39.01791784211669
5161,39.266157447708665,39.579663463890334,39.91081641742661,39.266157447708665,39.266157447708665,38.13263768457216,38.353538545618626,38.63046148034583
5171,39.19138966866804,39.401203933777225,39.91081641740187,39.19138966866804,39.19138966866804,37.957647806762765,38.21834531601213,38.63046148021251
5181,38.93352535244473,39.26570263622812,39.69071651590275,38.93352535244473,38.93352535244473,37.77560260633516,38.05933635378236,38.39278727712965
5191,38.78680636804927,39.13242078318137,39.69071651590038,38.78680636804927,38.78680636804927,37.55951326652604,37.95967138871915,38.39278727712819
5201,38.601624440211566,38.94776352315522,39.69071651589911,38.601624440211566,38.601624440211566,37.3984156655618,37.723654634217255,38.37965036246735
5211,38.498797521692524,38.771890095421895,39.438042751314086,38.498797521692524,38.498797521692524,37.223265846529294,37.43330383615168,38.09712605176588
5221,38.379932349441525,38.56960111762716,39.1673589832892,38.379932349441525,38.379932349441525,37.12414980150324,37.30840859202138,37.903106198585334
5231,38.20671744975826,38.42136121346516,39.16735898228364,38.20671744975826,38.20671744975826,36.94210517943361,37.18374631763594,37.74654501258624
5241,38.00293761859949,38.122445554694366,38.539470664730516,38.00293761859949,38.00293761859949,36.76101377425614,36.9276083958979,37.42671212822201
5251,37.79085407658556,38.03877884924694,38.452740120977225,37.79085407658556,37.79085407658556,36.59233442879268,36.709828980035375,37.16761853630687
5261,37.502442090169,37.66826854000857,38.4527401209738,37.502442090169,37.502442090169,36.339798437155295,36.509364037332,36.992325160557314
5271,37.33388555576457,37.377597255574756,38.18775793026688,37.33388555576457,37.33388555576457,36.21579952083784,36.228662413195046,36.992325160556696
5281,37.2027616023936,37.30373491692187,37.93851703318859,37.2027616023936,37.2027616023936,36.043468372426815,36.10730524885017,36.69546650585528
5291,37.032478721674195,37.177162553561814,37.443632318467905,37.032478721674195,37.032478721674195,35.84330466635143,35.961752983332396,36.24771610717124
5301,36.91147174875585,36.97571336186619,37.12023747659872,36.91147174875585,36.91147174875585,35.6888579074408,35.78778882680468,36.02592469602617
5311,36.76867125275323,36.84083020177051,36.94635932053821,36.76867125275323,36.76867125275323,35.550335771476064,35.599999204319104,35.71730127278086
5321,36.50213676855896,36.5455269580098,36.94635932053809,36.50213676855896,36.50213676855896,35.34748196427635,35.37685164892626,35.7173012727806
5331,36.22064764533938,36.30257765318197,36.6515603880229,36.22064764533938,36.22064764533938,35.08562108890513,35.24868512964079,35.63260879615612
5341,36.04071024865765,36.105826573010354,36.572385503883254,36.04071024865765,36.04071024865765,34.8632733020255,34.98328938859347,35.55591383528625
5351,35.89331695703407,35.891714182638964,36.494193227341746,35.89331695703407,35.89331695703407,34.64124973696018,34.80631125644065,35.55591383528414
5361,35.51178235690879,35.72651798029753,36.21917799579374,35.51178235690879,35.51178235690879,34.411544987906844,34.610378230304654,35.161111141692714
5371,35.22108636899055,35.43498929348262,35.830549551956835,35.22108636899055,35.22108636899055,33.94296592008049,34.1436997574084,34.710571294059555
5381,34.993519002469995,34.96835644043404,35.48205760308099,34.993519002469995,34.993519002469995,33.678337774397995,33.77487883677872,34.04751302554746
5391,34.65192735841031,34.66555350834156,35.065157097151,34.65192735841031,34.65192735841031,33.57863398435115,33.59655583069281,33.831632314502684
5401,34.48155163392205,34.44745558739402,34.97285040247833,34.48155163392205,34.48155163392205,33.269819469256994,33.31076653039337,33.83163231449806
5411,34.2120351250461,34.20671050464469,34.48378904892225,34.2120351250461,34.2120351250461,33.06054036409146,33.086759787362936,33.50212471605688
5421,33.91210569188849,34.053541428864264,34.15539740693096,33.91210569188849,33.91210569188849,32.766130560706955,32.766130560729145,33.17792104575996
5431,33.50991652722224,33.50991652724548,33.98195987213832,33.50991652722224,33.50991652722224,32.48562304376775,32.51035579967727,32.792844444638135
5441,33.254062508178166,33.190035240679855,33.8677666278855,33.254062508178166,33.254062508178166,32.15192618443631,32.08211433741238,32.53156869235829
5451,32.9341622971368,32.802363389203514,33.50226938595597,32.9341622971368,32.9341622971368,31.77516206237384,31.688661750620206,32.19597571789358
5461,32.60237326504075,32.541907826274695,33.20388261610763,32.60237326504075,32.60237326504075,31.44614814688274,31.423328726863414,31.978972206302288
5471,32.31242780407015,32.34554256428001,33.07395067516448,32.31242780407015,32.31242780407015,31.274453137961135,31.273828740226136,31.886967046163594
5481,32.03845864523382,32.037994418438835,32.80236338920966,32.03845864523382,32.03845864523382,30.975681145695454,30.985124648213706,31.604045380519093
5491,31.770595493654724,31.889605817936157,32.48966397403213,31.770595493654724,31.770595493654724,30.790943815075764,30.825661840496124,31.397605369086
5501,31.508739064525333,31.582869403363002,32.27006902502491,31.508739064525333,31.508739064525333,30.540594639583876,30.586493096102885,31.185604307070538
5511,31.323159036190496,31.475556210130012,31.90485705123447,31.323159036190496,31.323159036190496,30.3098630067072,30.325894879964373,31.018645112992587
5521,31.07272346939244,31.15303588707966,31.495382202121718,31.07272346939244,31.07272346939244,29.920941827960668,30.02332832770165,30.609618348803064
5531,30.73102873519761,30.577311234927684,30.957348084173265,30.73102873519761,30.73102873519761,29.642203871315537,29.62561744973162,30.18757376783674
5541,30.497237258247477,30.467960498051475,30.90663414221713,30.497237258247477,30.497237258247477,29.42550787561832,29.340276520424492,29.94048913423226
5551,30.31098107891571,30.13564223568915,30.484193586858733,30.31098107891571,30.31098107891571,29.28744657639151,29.04626682127195,29.568391829557342
5561,30.000188277190908,29.780026087024464,30.36807669482172,30.000188277190908,30.000188277190908,29.037696345261953,28.801589579461716,29.212980324086253
5571,29.703423217992253,29.43997233794076,30.211128398434933,29.703423217992253,29.703423217992253,28.846244478439285,28.458807660646976,29.03769634527781
5581,29.46911599520769,29.283789752557475,29.72902813207106,29.46911599520769,29.46911599520769,28.523687700982876,28.22173585188758,28.807546798866884
5591,29.373107599183264,28.976641996563444,29.37695865149086,29.373107599183264,29.373107599183264,28.383008329803168,27.87011291693944,28.334057094389852
5601,29.212642316585665,28.668672023715935,28.871208013679137,29.212642316585665,29.212642316585665,28.24390797342641,27.767870427003363,27.84500014258968
5611,28.904030656180772,28.45790160390985,28.661391837372456,28.904030656180772,28.904030656180772,27.9622024851569,27.54396699025516,27.507656787463603
5621,28.63207532927728,28.193572458879707,28.43868816774069,28.63207532927728,28.63207532927728,27.530476998090844,27.221202172851196,27.11359959166724
5631,28.342449066997805,28.19357245887535,27.980214861497558,28.342449066997805,28.342449066997805,27.206258732265585,26.956124806953788,26.905822542885247
5641,28.018874058245355,27.980214861297668,27.527625952519017,28.018874058245355,28.018874058245355,26.969559480381967,26.73454348533792,26.606949688212694
5651,27.764796376012725,27.828831721287393,27.11647599097704,27.764796376012725,27.764796376012725,26.692529321749994,26.731064810252676,26.155417301822368
5661,27.57709007248705,27.639571997144095,27.09417090462182,27.57709007248705,27.57709007248705,26.501575570631008,26.590574964205597,26.092970871907852
5671,27.321245189939845,27.47111068506052,26.94665291033017,27.321245189939845,27.321245189939845,26.227381948592292,26.39503851540812,25.925470870862586
5681,27.159444686885404,27.32124518994604,26.884514796107755,27.159444686885404,27.159444686885404,26.027368735738918,26.189356942524828,25.630663800656066
5691,26.973658953670167,27.09765105895032,26.884514796107194,26.973658953670167,26.973658953670167,25.872681328802365,25.934439573299773,25.6306638006558
5701,26.85110901775243,26.603339675808414,26.61288078191546,26.85110901775243,26.85110901775243,25.72872794020503,25.80164195527256,25.578532637845555
5711,26.58496236612952,26.46984119695035,26.472245410685474,26.58496236612952,26.58496236612952,25.53764037756728,25.685502869213085,25.297216954455443
5721,26.288593922664685,26.31363257825602,26.21357914099891,26.288593922664685,26.288593922664685,25.410083302501896,25.40054658955435,25.062485014636817
5731,26.04447350246395,26.05269638562456,25.815127339642046,26.04447350246395,26.04447350246395,25.238551352290195,25.097011350794514,24.818136468401903
5741,25.825279643669372,25.775191084715175,25.68056199504654,25.825279643669372,25.825279643669372,25.017181256396434,24.890736262091938,24.76649307072631
5751,25.691669004538582,25.66877321130769,25.484375132189744,25.691669004538582,25.691669004538582,24.802756434291155,24.58091792446235,24.504425711392642
5761,25.605569691998166,25.62669890305876,25.29702364781017,25.605569691998166,25.605569691998166,24.596677739601393,24.43463811456177,24.398581002421697
5771,25.512287492900402,25.48246949702717,25.216991251618165,25.512287492900402,25.512287492900402,24.451987273025146,24.305359932601085,24.16769954093553
5781,25.327035797525724,25.22139843067529,25.00447864447952,25.327035797525724,25.327035797525724,24.338811306391065,24.273238144331824,24.062887273494795
5791,25.07699049758381,24.890284460827196,24.86817877549676,25.07699049758381,25.07699049758381,24.153894384316022,24.17812569211187,23.65164668956759
5801,24.699711827901204,24.72671401711063,24.699711828851825,24.699711827901204,24.699711827901204,23.913046165323454,23.924721920542552,23.52448128549328
5811,24.51429462616532,24.647047614203096,24.58445532497076,24.51429462616532,24.51429462616532,23.748024431466487,23.66536596208096,23.463367569257763
5821,24.30414603322037,24.442141331204933,24.584455324967966,24.30414603322037,24.30414603322037,23.442227244342515,23.405172937014882,23.384731542441138
5831,24.107171043090645,24.129846564226707,24.318063703174275,24.107171043090645,24.107171043090645,23.305652297578085,23.292133355117834,23.38473154244081
5841,23.984493034689525,23.9844930347604,24.10717104316409,23.984493034689525,23.984493034689525,23.22871319979407,23.106189415909242,23.316251639802232
5851,23.799772984123756,23.7438470961701,23.89170793231531,23.799772984123756,23.799772984123756,23.051231624791825,22.926508273572686,23.021220422388062
5861,23.637401076642018,23.463936495762677,23.585292796158306,23.637401076642018,23.637401076642018,22.837720442437085,22.78997031793548,22.846947786492493
5871,23.48778857365145,23.293208532124176,23.551264296125616,23.48778857365145,23.48778857365145,22.705898871842706,22.607243838890888,22.730808829307957
5881,23.357355013204693,23.17326052409458,23.377327474518047,23.357355013204693,23.357355013204693,22.566418066288126,22.347033545961445,22.45760111343257
5891,23.182431209174734,23.0555274341618,23.13322452491931,23.182431209174734,23.182431209174734,22.405002056806936,22.236728382685016,22.096931665170242
5901,23.055527434153316,22.815744420696376,22.64078097402384,23.055527434153316,23.055527434153316,22.246302475192085,21.95857173296342,21.879567406117054
5911,22.86132325307931,22.547252957338614,22.563436355438647,22.86132325307931,22.86132325307931,21.87773030215677,21.769058358454988,21.778097685749117
5921,22.64078097401969,22.31871029489896,22.192495248864688,22.64078097401969,22.64078097401969,21.751885899467354,21.637585684862284,21.523809563723677
5931,22.35587734603351,22.072865163547792,22.12006961385674,22.35587734603351,22.35587734603351,21.602991679151312,21.493287708634035,21.33967871258362
5941,22.16214394629037,21.88373142987644,22.043698934968063,22.16214394629037,22.16214394629037,21.41994553675514,21.317827846480895,21.09334997555349
5951,21.89682830027447,21.82876229532041,21.800676518409222,21.89682830027447,21.89682830027447,21.225840621787235,21.168050429456297,21.077279474547545
5961,21.75329717690204,21.61231562284708,21.72626795378263,21.75329717690204,21.75329717690204,20.96640533485703,20.89480405128299,20.805709277352364
5971,21.667273226847705,21.446460181647073,21.546360045776105,21.667273226847705,21.667273226847705,20.783355292725656,20.76072128192403,20.641837405548742
5981,21.439693576331933,21.346881428973703,21.246718703719782,21.439693576331933,21.439693576331933,20.587630677541682,20.607144338244233,20.534416135169277
5991,21.303782319990376,21.280255269573164,21.049601622560978,21.303782319990376,21.303782319990376,20.372527110122164,20.558312068895543,20.426754897819656
6001,21.16074967287574,21.14900971628497,20.958172300308817,21.16074967287574,21.16074967287574,20.25887477166932,20.425767185942345,20.266415337637675
6011,21.029797401158746,21.025295118026666,20.79192698160232,21.029797401158746,21.029797401158746,20.143541169168856,20.310930773548048,20.16208016913436
6021,20.913716687152125,20.921146655264124,20.626146148675122,20.913716687152125,20.913716687152125,20.040791002102406,20.168283929660976,20.053309627799894
6031,20.770666184812562,20.8487154126361,20.563338843438274,20.770666184812562,20.770666184812562,19.948194720229118,20.05850152129856,19.82643276963311
6041,20.624078117536303,20.68721508877091,20.48583691804295,20.624078117536303,20.624078117536303,19.83231790166684,19.984534738450186,19.72185324589979
6051,20.511805642186058,20.60603673974187,20.136711784244042,20.511805642186058,20.511805642186058,19.70180217231121,19.838800490606737,19.57158981841039
6061,20.334073976497674,20.401147260795597,20.101070907378343,20.334073976497674,20.334073976497674,19.61503378304903,19.69585235212478,19.367392627130826
6071,20.148037748937195,20.310823518160216,19.839964706574296,20.148037748937195,20.148037748937195,19.477447326795957,19.512262545860168,19.333115507450913
6081,20.08138522315341,20.17538140947155,19.671741030761876,20.08138522315341,20.08138522315341,19.310847445528037,19.41635545261047,19.134198802595574
6091,19.951353945591244,20.081385223170066,19.621435700917363,19.951353945591244,19.951353945591244,19.165258583994994,19.222998098767334,19.008419545164575
6101,19.869579923413863,19.93263295040853,19.453316826564365,19.869579923413863,19.869579923413863,19.072759938933217,19.122800152863988,18.950291419106684
6111,19.63905582343304,19.87182441651369,19.41025602958041,19.63905582343304,19.63905582343304,18.888746611294245,19.040497415685003,18.909727285353462
6121,19.53403488273638,19.674005001876537,19.298597895907573,19.53403488273638,19.53403488273638,18.714667594510505,18.918238467954097,18.683258082631
6131,19.435666475918406,19.570046437095797,19.175707733552134,19.435666475918406,19.435666475918406,18.57950528841769,18.71466759454502,18.611499629658113
6141,19.29580320467528,19.435666475919366,19.049818387280357,19.29580320467528,19.29580320467528,18.43265378046444,18.52116161127108,18.455085583933375
6151,19.09674362829564,19.305724218693616,19.01060665806151,19.09674362829564,19.09674362829564,18.345172837428173,18.429540419437245,18.452574835848544
6161,18.973399111422747,19.12805334682496,18.956992623765014,18.973399111422747,18.973399111422747,18.222222361970953,18.388796168602333,18.318572745106497
6171,18.783784838536835,18.9890226385253,18.86560831737687,18.783784838536835,18.783784838536835,18.13649327360289,18.299840521754962,18.305304919669865
6181,18.649778083045998,18.920340478047706,18.730870108377328,18.649778083045998,18.649778083045998,17.966475986227593,18.175112897763057,18.25079006387282
6191,18.521131067482177,18.682975288437202,18.54395662302001,18.521131067482177,18.521131067482177,17.787197845697907,18.030981580363324,18.175112897761288
6201,18.432750123001334,18.5919292790093,18.53418566457396,18.432750123001334,18.432750123001334,17.677411453744806,17.86381674625183,17.986514134863285
6211,18.28122343437728,18.46000159764649,18.467770117792227,18.28122343437728,18.28122343437728,17.573620379709997,17.75128875129852,17.658718995540227
6221,18.08761522927696,18.311393621096418,18.33944534176561,18.08761522927696,18.08761522927696,17.401700743994265,17.621572634609635,17.387783708844665
6231,17.879081267029395,18.11406160172945,18.09831754758395,17.879081267029395,17.879081267029395,17.282867965474832,17.53044607993302,17.382796612168534
6241,17.781186649526585,17.90711694470023,17.79347289495288,17.781186649526585,17.781186649526585,17.058807981567675,17.402506621205532,17.088961570149614
6251,17.57430823758701,17.793609537930156,17.681865888986305,17.57430823758701,17.57430823758701,16.941050849172242,17.27783224719033,16.92599770283955
6261,17.326360874951085,17.63929097817976,17.540678658503822,17.326360874951085,17.326360874951085,16.81317977020002,17.004558326991912,16.90058727067537
6271,17.216793151560577,17.427297109230494,17.462330719000697,17.216793151560577,17.216793151560577,16.57518254666285,16.808018804708432,16.822249125941273
6281,17.142458378075464,17.299686178953692,17.380760066485628,17.142458378075464,17.142458378075464,16.471971444659427,16.641177636514218,16.623233501104917
6291,17.036933472729658,17.191011406958168,17.161754861052447,17.036933472729658,17.036933472729658,16.315506739619103,16.45153569774335,16.48010454203201
6301,16.9017707277696,17.096326529467316,17.090444985866593,16.9017707277696,16.9017707277696,16.124190654242177,16.27756868815684,16.402305935583286
6311,16.749725555369025,16.95250803349839,16.93594447805072,16.749725555369025,16.749725555369025,16.00224569932831,16.12703507527154,16.360537584264513
6321,16.640979569668083,16.782197727715406,16.840965485708715,16.640979569668083,16.640979569668083,15.821028152613895,16.0145445515232,16.16315069737093
6331,16.56444080116823,16.622502396809836,16.71957913769993,16.56444080116823,16.56444080116823,15.719412303721661,15.876830626617178,16.014544551524164
6341,16.379046435635864,16.519985886518782,16.58462977120568,16.379046435635864,16.379046435635864,15.607973556292272,15.748356384936056,15.915629354837028
6351,16.12423230434798,16.224418590425532,16.584629771198625,16.12423230434798,16.12423230434798,15.448627291117475,15.592204625729229,15.815859587401933
6361,15.934551137516289,16.10593009150916,16.52099666509484,15.934551137516289,15.934551137516289,15.207141181322386,15.371680650846828,15.689001621595294
6371,15.837367633675015,15.951061331491047,16.432297135537134,15.837367633675015,15.837367633675015,15.029100562831054,15.134803715573213,15.591957861438221
6381,15.746741525420695,15.85999316729927,16.125314489688197,15.746741525420695,15.746741525420695,14.825569583444434,15.002943354374342,15.591957861435663
6391,15.591166092075131,15.719637150752991,16.050240672780923,15.591166092075131,15.591166092075131,14.645292330038139,14.825289669537343,15.502508597957174
6401,15.349937984888488,15.525509790448615,15.955521680117158,15.349937984888488,15.349937984888488,14.59376292973415,14.701091257121208,15.321652102955742
6411,15.203621812303622,15.351451018432085,15.878260940093602,15.203621812303622,15.203621812303622,14.493473602548512,14.554528360885762,15.114992721598705
6421,15.03707409022889,15.2215936549913,15.710019065381733,15.03707409022889,15.03707409022889,14.383336226907547,14.455833331160322,14.935566927021362
6431,14.935280087937103,15.13224029542614,15.62195515304022,14.935280087937103,14.935280087937103,14.261308518603489,14.348965281211283,14.793309184160234
6441,14.839903854160156,14.978164773587771,15.421993372766776,14.839903854160156,14.839903854160156,14.062036299440784,14.228703861180447,14.658172400570525
6451,14.74705362550434,14.866910433039092,15.310809173395834,14.74705362550434,14.74705362550434,13.885997012708001,14.035757168875115,14.531319954179274
6461,14.599779645821126,14.778707987262065,15.204605611509532,14.599779645821126,14.599779645821126,13.734344932483816,13.903433614288893,14.398744905492249
6471,14.465151534491905,14.607770893414134,15.074986122081954,14.465151534491905,14.465151534491905,13.564534098434011,13.736782732828765,14.33018325464012
6481,14.317934143746875,14.482818183652,14.922167305821127,14.317934143746875,14.317934143746875,13.453545289840434,13.604062678061274,14.077606265571706
6491,14.090299871170535,14.308499754123698,14.768599584710289,14.090299871170535,14.090299871170535,13.338274819673346,13.504801895810143,13.924654153258881
6501,13.979155102489393,14.06062768054921,14.654287201503573,13.979155102489393,13.979155102489393,13.140506845085845,13.350834209810937,13.842948413802324
6511,13.777726756574896,13.961953808255261,14.530108669277407,13.777726756574896,13.777726756574896,12.988710745263255,13.148862752739587,13.736782732836316
6521,13.673796672157907,13.8072649613543,14.365387935436946,13.673796672157907,13.673796672157907,12.851866060230957,13.02092902798616,13.626542724069195
6531,13.595283629490334,13.7123453444407,14.281871823247835,13.595283629490334,13.595283629490334,12.763017078207392,12.884494745896127,13.481784823213241
6541,13.410462409544337,13.61078770436695,14.179832294651094,13.410462409544337,13.410462409544337,12.638830417842327,12.805438239610062,13.304131945845969
6551,13.307826999681094,13.466901575370532,14.077779630337139,13.307826999681094,13.307826999681094,12.528343507298391,12.656123507863189,13.241068074985996
6561,13.166849414470931,13.364970169402396,13.9772702266064,13.166849414470931,13.166849414470931,12.4537457426896,12.575202246519222,13.157218660395237
6571,13.067254700047377,13.268784755819555,13.804044749496768,13.067254700047377,13.067254700047377,12.355410481222249,12.485768446719227,12.949729918497502
6581,13.006501237709228,13.136306464966422,13.664117275330184,13.003813003603877,13.003813003603877,12.263056863773167,12.359851809738622,12.883254444530607
6591,12.931531099888241,13.021167696539885,13.54827022406197,12.918050123971625,12.918050123971625,12.147462848944418,12.24210508072148,12.789828656902305
6601,12.870500202278178,12.938517116173834,13.531416582200261,12.870500202278178,12.850324693183595,12.12425608665707,12.143017323707788,12.604547093125449
6611,12.777271448939091,12.872064507170991,13.395979798318097,12.777271448939091,12.746541698550002,12.058514182791045,12.081627649183067,12.50102083327982
6621,12.64196526766182,12.780526318884831,13.286953092750782,12.64196526766182,12.64196526766182,11.929141828877775,12.051681594413683,12.468711128715318
6631,12.56743416497447,12.674632907906915,13.103386035552338,12.56743416497447,12.56743416497447,11.863080054702714,11.934970970054302,12.333460426387335
6641,12.478069161207745,12.598352240546124,12.984411458988264,12.478069161207745,12.478069161207745,11.764770137557912,11.868352193473978,12.259356205230596
6651,12.420897250026222,12.51886574014976,12.905439006938574,12.420897250026222,12.420897250026222,11.700477775453175,11.776100504416418,12.136278832530833
6661,12.326599597751255,12.432534307427476,12.839128081769445,12.326599597751255,12.326599597751255,11.589673623622339,11.700477775453766,12.063793707047628
6671,12.274349981629978,12.347872396336927,12.685964085834158,12.274349981629978,12.274349981629978,11.48219838902901,11.552482912381437,11.90734657884924
6681,12.212932381019423,12.274349981634225,12.588109773141136,12.212932381019423,12.212932381019423,11.401660946431168,11.453309554966145,11.852072927498714
6691,12.115701173475786,12.191626576828003,12.478669098574553,12.115701173475786,12.115701173475786,11.24595027477984,11.331659064554149,11.679713184528532
6701,12.038949308304026,12.096692475116537,12.38694491026441,12.038949308304026,12.038949308304026,11.157873631844096,11.197942829838512,11.5605546115764
6711,11.929940707249413,12.038214336960332,12.29325611867609,11.929940707249413,11.929940707249413,11.105503306450714,11.11742651920054,11.432005257295257
6721,11.874546852126597,11.890502979538162,12.177319766010203,11.874546852126597,11.874546852126597,11.038494344020053,11.038494344023917,11.284957347843115
6731,11.785922158464482,11.805248382843324,12.079245113398917,11.785922158464482,11.785922158464482,10.929879349586871,10.941853427720499,11.191312956771082
6741,11.695365669260324,11.658532344176582,11.98003710316069,11.695365669260324,11.695365669260324,10.880367909271252,10.863179001755684,11.08992402035524
6751,11.527317650630085,11.499719086632581,11.861846369521043,11.527317650630085,11.527317650630085,10.815968463704905,10.735262784881671,11.010541510318092
6761,11.384058595613581,11.343300144253444,11.716197362563548,11.384058595613581,11.384058595613581,10.674186652579282,10.656273367950472,10.895423982500345
6771,11.211588397840275,11.19532026790925,11.634076591217966,11.211588397840275,11.211588397840275,10.557522122388512,10.55742829283322,10.792218288334332
6781,11.139520548109655,11.136960076835834,11.463147306166793,11.139520548109655,11.139520548109655,10.462489979675677,10.446776410711657,10.622567265532162
6791,11.01480177852208,11.01209029547991,11.343300144267019,11.01480177852208,11.01480177852208,10.27846804364116,10.310178187450687,10.499162847457871
6801,10.924454581568089,10.939077512795091,11.264272122253248,10.924454581568089,10.924454581568089,10.14097441255008,10.125745814261707,10.442441740720046
6811,10.811831035618184,10.80013749516721,11.121618634876429,10.811831035618184,10.811831035618184,10.040813182024106,10.052775632467453,10.340301815449939
6821,10.698422815646541,10.69991944027917,11.004465476543297,10.698422815646541,10.698422815646541,9.9435761054966,9.962398951575256,10.230139761809808
6831,10.615879382612997,10.669903285395975,10.90468437078674,10.615879382612997,10.615879382612997,9.877908754827722,9.890054103038134,10.136575218213224
6841,10.54704586381636,10.57879655507621,10.79049249201659,10.54704586381636,10.54704586381636,9.787936713408518,9.80286546218026,9.997054798419718
6851,10.433516003606885,10.453453583744936,10.669204521907087,10.433516003606885,10.433516003606885,9.736792552227417,9.779871559033165,9.895974244204169
6861,10.348944965853205,10.380109398379052,10.567319235648734,10.348944965853205,10.348944965853205,9.677760436527041,9.747190412126201,9.851481718819505
6871,10.27551612199994,10.293197326526625,10.484326806856185,10.27551612199994,10.27551612199994,9.593247092953833,9.657860006206883,9.778990144090786
6881,10.201081861822193,10.219406162247473,10.399688861281486,10.201081861822193,10.201081861822193,9.48484501725326,9.576426417572602,9.67776043653548
6891,10.113790313011979,10.141574678189501,10.306854074507445,10.113790313011979,10.113790313011979,9.410496406368317,9.462413579337971,9.623960978610967
6901,10.039559112004829,10.103889482542309,10.262121252179233,10.039559112004829,10.039559112004829,9.35219137537174,9.385647221168355,9.515961872173024
6911,9.984715496589413,9.997318091508316,10.155108776760285,9.984715496589413,9.984715496589413,9.299200679574815,9.33835425637139,9.484845017254173
6921,9.88494892730863,9.932713136219292,10.077398588068421,9.88494892730863,9.88494892730863,9.216937716831444,9.249566089845736,9.414112970845048
6931,9.81333448830495,9.887937850507088,9.94501718388139,9.81333448830495,9.81333448830495,9.16876323150875,9.1811075228954,9.343802257757849
6941,9.743048323503025,9.807862732724198,9.900631179411238,9.743048323503025,9.743048323503025,9.126736675697831,9.135177241687199,9.272678930494475
6951,9.662342350671846,9.741689317946499,9.860447768249767,9.662342350671846,9.662342350671846,9.060068438575481,9.067533625650753,9.186997928863123
6961,9.579435018092164,9.688505180703595,9.792623768177338,9.579435018092164,9.579435018092164,9.008029682256984,9.02366683695247,9.135189014635937
6971,9.53468599209621,9.583084715499343,9.744473342632318,9.53468599209621,9.53468599209621,8.957281182460084,8.98518136225006,9.0351695653604
6981,9.480717662381629,9.545052037718857,9.62684565769921,9.480717662381629,9.480717662381629,8.898432674509927,8.927144518842818,9.02762314356053
6991,9.441710031807627,9.509392520124614,9.554199350785328,9.441710031807627,9.441710031807627,8.834673465191859,8.88623349594062,8.996121645439104
7001,9.376327032832933,9.44011588402521,9.51719655911583,9.376327032832933,9.376327032832933,8.782048300228004,8.81966885340054,8.93691167330786
7011,9.293645038307638,9.376327032833156,9.497249140918381,9.29112050999537,9.29112050999537,8.73817529420569,8.780257186308965,8.862032151083998
7021,9.257468877043157,9.290569920411848,9.461229497167336,9.257060001879157,9.257060001879157,8.682145580109095,8.752836344112778,8.83360568431982
7031,9.214801897890972,9.249103609884619,9.386467216621805,9.214801897890972,9.210058391748182,8.596553921777133,8.682145580109163,8.79389032638578
7041,9.16155453078632,9.191803880027468,9.298542475672205,9.16155453078632,9.16155453078632,8.525533350592505,8.59797628031873,8.725410053416514
7051,9.089553395185256,9.13755711118774,9.235946903136378,9.089553395185256,9.089553395185256,8.45725138755338,8.502678574473748,8.693394845349593
7061,9.05857876214431,9.06615445615654,9.154217019738644,9.05857876214431,9.05857876214431,8.40335916232185,8.437813759939724,8.666913617168836
7071,8.990686536359606,9.026478401101851,9.100236703823672,8.990686536359606,8.990686536359606,8.36578125904737,8.38777832737382,8.548588605846053
7081,8.932602559157205,8.961404821182914,9.074115117043418,8.932602559157205,8.932602559157205,8.313041363434778,8.344752370291067,8.485121964278182
7091,8.904463230432624,8.916075259939094,9.011887430344334,8.904463230432624,8.90575176763645,8.190065510205788,8.245252617006404,8.416664570788228
7101,8.832104687296729,8.865644564131895,9.00897595575939,8.85739797467047,8.859162869391637,8.144667269767394,8.18167197033818,8.341509992392613
7111,8.777867636287436,8.805712474360048,8.95542168989044,8.777867636287436,8.777867636287436,8.035724867440242,8.144667269768233,8.225628783469798
7121,8.663031053709247,8.72665317450998,8.910506180453831,8.663031053709247,8.663031053709247,8.01342543134805,8.070639343893104,8.176615373519994
7131,8.61641240412073,8.660320735453517,8.860507299462267,8.61641240412073,8.61641240412073,7.945716077190582,8.011177389595051,8.12386162606134
7141,8.554281589377217,8.602406320221059,8.800624724098952,8.554281589377217,8.554281589377217,7.912090441342807,7.940567619506913,8.042650545620084
7151,8.51305914588967,8.566383184037583,8.738162312040341,8.51305914588967,8.51305914588967,7.883956908571458,7.90626212037026,8.013459717681052
7161,8.477337631341792,8.529546072709271,8.671476747835992,8.477337631341792,8.477337631341792,7.838037775069986,7.8781143406770395,7.949081903924436
7171,8.42187095535038,8.477112976469087,8.614631005241591,8.42187095535038,8.42187095535038,7.798262127224243,7.83803777507006,7.9120904413451445
7181,8.34723931857327,8.421870955354626,8.543565496173041,8.34723931857327,8.34723931857327,7.740391019134861,7.796505816470929,7.887014038428082
7191,8.29310058649699,8.376697143189133,8.466416116032015,8.29310058649699,8.29310058649699,7.684882418168193,7.740391019135132,7.840043208688284
7201,8.215941996721929,8.298059585141,8.428829642851039,8.215941996721929,8.215941996721929,7.638947838885479,7.684847799200234,7.802140736386503
7211,8.15517433289714,8.21982958044912,8.356812802888113,8.15517433289714,8.15517433289714,7.603349959901531,7.642952078112338,7.770314906445266
7221,8.096660966028352,8.157541122477861,8.299789894888901,8.096660966028352,8.096660966028352,7.532433096449471,7.606494385211358,7.696017430451272
7231,8.052657264589564,8.087774022484382,8.22253654211994,8.052657264589564,8.052657264589564,7.496682147060473,7.549530808859334,7.638947838887484
7241,8.010353739296278,8.037163391166882,8.159963324876168,8.010353739296278,8.010353739296278,7.461848657293114,7.491432852687298,7.604726328292079
7251,7.9564721447272575,7.967589220056048,8.109169768542225,7.9564721447272575,7.9564721447272575,7.415510338407014,7.419283130942416,7.537971062018209
7261,7.934035143195593,7.943144308404781,8.037163391174047,7.934035143195593,7.934035143195593,7.3232972953678415,7.333361896913903,7.471940293349297
7271,7.876335766134094,7.892305049163082,7.987309203645536,7.876335766134094,7.876335766134094,7.238948987638137,7.266953888413372,7.404020844325593
7281,7.800674190787249,7.825030754494378,7.948577167632722,7.800674190787249,7.800674190787249,7.173191425893069,7.225374152332137,7.34880795653389
7291,7.772378889876517,7.786986734940096,7.914576070276689,7.772378889876517,7.772378889876517,7.14792783299944,7.172165300262055,7.295987489374289
7301,7.7035435749726275,7.735865235209923,7.852350597764779,7.7035435749726275,7.7035435749726275,7.122287875193891,7.138676581071887,7.252094253142228
7311,7.631930233913012,7.662724584414049,7.807836521751303,7.631930233913012,7.631930233913012,7.082926884018459,7.103783841147525,7.2068518092162765
7321,7.557536867382076,7.57070014321026,7.747418846895545,7.557536867382076,7.557536867382076,7.0217784735970215,7.025239573194856,7.16004198553569
7331,7.524028718640793,7.529910154831545,7.691717091695397,7.524028718640793,7.524028718640793,6.967072165429174,6.986851301215201,7.1386765810743835
7341,7.4694176003501465,7.48051508726201,7.606292033829636,7.4694176003501465,7.4694176003501465,6.919343554761936,6.943054426288912,7.096856440992729
7351,7.408125709531552,7.442722146772501,7.53910590609363,7.408125709531552,7.408125709531552,6.874886614980983,6.907267395299827,7.01195114638076
7361,7.352202539398088,7.396490993455719,7.498032195316443,7.352202539398088,7.347255832230874,6.844293746870289,6.873515413410354,6.960672731939534
7371,7.309502751782872,7.338694745166893,7.457770946215209,7.309502751782872,7.302842539699678,6.820488696520732,6.843749520503533,6.9233391972585965
7381,7.268707577440146,7.295654619906782,7.41687631153612,7.268707577440146,7.267833813758556,6.781811738287249,6.8104633345867756,6.873515413410886
7391,7.246629138243898,7.267833813758731,7.337648279567149,7.246629138243898,7.246629138243898,6.768607360674193,6.784154569594463,6.8411474049148575
7401,7.226723241775953,7.238855682948235,7.275265487409297,7.226723241775953,7.226723241775953,6.7235907296314945,6.740883347614418,6.816294974790577
7411,7.189593510272115,7.214057362830278,7.252510303558847,7.189593510272115,7.189593510272115,6.6534879263428355,6.721938584656474,6.783928154119869
7421,7.145279019563706,7.170556425486392,7.226723241777328,7.145279019563706,7.145279019563706,6.629801667472567,6.665241080783039,6.756798194386177
7431,7.125351093192671,7.140048034977317,7.177395276012146,7.125351093192671,7.125351093192671,6.605162941856316,6.63053292870952,6.669977869224831
7441,7.069456598308745,7.105265002291877,7.146312302322333,7.069456598308745,7.069456598308745,6.560679191932269,6.597513945573803,6.639266879888052
7451,7.026245165797599,7.043549440892964,7.12267118765707,7.026245165797599,7.026245165797599,6.530233527812719,6.542305451323007,6.6051629418584366
7461,6.984426413114936,7.008999447525145,7.0756837498523835,6.984426413114936,6.984426413114936,6.4722605446662005,6.481073524829628,6.555602096298055
7471,6.944958398540567,6.97721909200424,7.043276114584133,6.944958398540567,6.944958398540567,6.427462535500302,6.444561534101879,6.506552197483686
7481,6.907753970195983,6.940226528879998,6.995779819646069,6.907753970195983,6.907753970195983,6.384995422862186,6.412747256373765,6.472260544666987
7491,6.837951308548691,6.907753970198167,6.944958398540652,6.837951308548691,6.837951308548691,6.3315630071574125,6.357695408015033,6.436025162476429
7501,6.75466465900359,6.826594700284439,6.917725302854754,6.75466465900359,6.75466465900359,6.297242287857724,6.331563007157721,6.399493182114314
7511,6.720792617035365,6.74253200811601,6.847484246280138,6.720792617035365,6.720792617035365,6.24701879847989,6.295365128468508,6.3376164610302315
7521,6.690113903051146,6.719935890530228,6.77641199764743,6.690113903051146,6.690113903051146,6.215596730993944,6.233602651280577,6.29536512846952
7531,6.630436819001146,6.674530415149272,6.720792617141909,6.630436819001146,6.630436819001146,6.188659549732413,6.200738683601594,6.250297821451966
7541,6.587549577234348,6.610342560855569,6.6745304151486575,6.587549577234348,6.587549577234348,6.149396714948525,6.165124428026617,6.220884146807098
7551,6.542671690498274,6.577769196548042,6.621067558648135,6.542671690498274,6.542671690498274,6.117355430659501,6.126420941107517,6.179837264719364
7561,6.491856133376102,6.520642981718436,6.5875495772467545,6.491856133376102,6.491856133376102,6.074738741081744,6.093150577635123,6.144367143987807
7571,6.436193776012688,6.482716797500864,6.58266640928958,6.436193776012688,6.436193776012688,6.046598114948805,6.072958432729124,6.117881544864778
7581,6.390160801619482,6.4473517150118065,6.517009182310492,6.390160801619482,6.390160801619482,6.021998605269323,6.042976295266926,6.09768150803757
7591,6.344962137196207,6.417627692572707,6.485765296051676,6.344962137196207,6.344962137196207,5.974173172405582,6.007606549369141,6.066232988567951
7601,6.323813634777323,6.382615848719194,6.436193776060346,6.323813634777323,6.323813634777323,5.953860722922565,5.971892762191387,6.034686059086439
7611,6.304011934302129,6.326139718163707,6.388450169255698,6.304011934302129,6.304011934302129,5.913640629835583,5.953860722922684,5.992004706056888
7621,6.252910546741694,6.291624108157959,6.349932060606383,6.252910546741694,6.252910546741694,5.881528736624327,5.9012818480412434,5.97197476400391
7631,6.2044240035436555,6.231090330520333,6.322833590984178,6.2044240035436555,6.2044240035436555,5.844755152480599,5.868732491143615,5.943077369264968
7641,6.166741379209245,6.202171076986138,6.27981663881037,6.166741379209245,6.166741379209245,5.8108690362078885,5.832197511811565,5.900764360915941
7651,6.145570084353229,6.167760953283404,6.234026401982009,6.145570084353229,6.145570084353229,5.7813907219184975,5.808036381656177,5.8871736632771245
7661,6.093135772543958,6.133132924537954,6.19975294669444,6.093135772543958,6.093135772543958,5.736705115417189,5.78139072191953,5.844755152481593
7671,6.061078895705693,6.093135772544183,6.167881101949334,6.061078895705693,6.061078895705693,5.709711045924267,5.7400635110398355,5.815020682305093
7681,6.04003600198636,6.065053506805858,6.132815930046393,6.04003600198636,6.04003600198636,5.675562563624713,5.703575915193957,5.781390721921278
7691,6.011315660613253,6.034673412108847,6.104965152769661,6.011315660613253,6.011315660613253,5.654544524858006,5.666539124759559,5.735276585192811
7701,5.981847067717544,5.991076405548638,6.078808287461815,5.981847067717544,5.981847067717544,5.584322879092223,5.623049259138993,5.681596880657511
7711,5.946176667029053,5.975270015041489,6.0400360019882235,5.946176667029053,5.946176667029053,5.548661181470377,5.578855296398884,5.655047203614503
7721,5.916774937070384,5.928302608172681,6.020003698814649,5.916774937070384,5.916774937070384,5.496344872209545,5.551421019061978,5.616641470900768
7731,5.880988788922364,5.905416186664878,5.990274096655309,5.880988788922364,5.880988788922364,5.465308581716073,5.506734794208547,5.5514210190639215
7741,5.8462269923806565,5.865974597779658,5.954489835333808,5.8462269923806565,5.8462269923806565,5.431601432993914,5.4719642749151705,5.509997913048001
7751,5.819092605888981,5.820852754777722,5.915616410476876,5.819092605888981,5.819092605888981,5.396998174571346,5.43230867901215,5.4611049298016185
7761,5.775047713775717,5.788056427217372,5.898267534371979,5.775047713775717,5.775047713775717,5.36023249565546,5.396998174571466,5.431601432997373
7771,5.746329534577073,5.758163318328599,5.86894570029463,5.746329534577073,5.746329534577073,5.325673377387773,5.37299459454996,5.39768200320391
7781,5.717562695249071,5.729569279612882,5.819991588307849,5.717562695249071,5.717562695249071,5.3027921921654135,5.331445980630364,5.372994594559367
7791,5.670838399099537,5.705133235508521,5.79607127090024,5.670838399099537,5.670838399099537,5.273462764526408,5.302103091489046,5.356432356399131
7801,5.646642647896549,5.690763043851402,5.7497990243034875,5.646642647896549,5.646642647896549,5.241109189121748,5.265574245384147,5.32372423794348
7811,5.627230886587733,5.646642647897028,5.72501391231653,5.627230886587733,5.627230886587733,5.214937840999483,5.238043473653548,5.304772351160134
7821,5.579127166560624,5.625490717615157,5.695767604361175,5.579127166560624,5.579127166560624,5.189262201008423,5.214937841000318,5.2630572437959104
7831,5.548515995392787,5.588122339666976,5.657936869947187,5.548515995392787,5.548342313892611,5.148931056765857,5.189262201008561,5.234504178205487
7841,5.510705186526203,5.555553028554794,5.632353611428977,5.510705186526203,5.510705186526203,5.129367552739625,5.148078665689626,5.214937841023518
7851,5.476789517574422,5.516186100990261,5.589690089570698,5.476789517574422,5.476789517574422,5.096683600484389,5.129874599846191,5.179686790554119
7861,5.452286676625986,5.481832164263514,5.5507240640600175,5.452286676625986,5.452286676625986,5.072155736043948,5.09334088975883,5.142921491330907
7871,5.420212252839345,5.45808924218995,5.502395173669783,5.420212252839345,5.420212252839345,5.039566819296912,5.05749119490056,5.111098618317311
7881,5.401416572127838,5.422045565201363,5.476789517576503,5.401416572127838,5.401416572127838,5.016518679980489,5.029196289101819,5.077386217278674
7891,5.375682311153696,5.410995695641634,5.44399089508928,5.375682311153696,5.375682311153696,4.987782393781084,5.0042140364798655,5.054000300888035
7901,5.340722862688794,5.375682311157121,5.415576109584124,5.340722862688794,5.340722862688794,4.934796842605521,4.969866011039278,5.026714677136086
7911,5.319286231297706,5.339814134700644,5.3901955786605935,5.319286231297706,5.319286231297706,4.907484886846278,4.93004502414338,4.993674984152791
7921,5.2731633024643765,5.3005546151899114,5.358573326222098,5.2731633024643765,5.2731633024643765,4.880531367608591,4.909965005480075,4.967587917867603
7931,5.2139437436617095,5.247838451013985,5.297037753112964,5.2139437436617095,5.2139437436617095,4.862387135838224,4.880531367608887,4.923914961554196
7941,5.191476490544153,5.213337210861342,5.245735275782791,5.191476490544153,5.191476490544153,4.821835222717669,4.852089888302827,4.902448110338007
7951,5.1760464895716245,5.190937749868897,5.20804817304307,5.1760464895716245,5.1760464895716245,4.765098209514535,4.807353022856842,4.879060950567104
7961,5.15009581298996,5.173638965976606,5.1803438937675566,5.15009581298996,5.15009581298996,4.726381791798621,4.74324775382454,4.8550557025693
7971,5.106719137592106,5.126997813319453,5.157994071476203,5.106719137592106,5.106719137592106,4.705526860879352,4.713442360721412,4.80735302285813
7981,5.066071457348121,5.074507797929454,5.127485654593158,5.066071457348121,5.066071457348121,4.639749874900775,4.6542142912348154,4.758173200752173
7991,5.024963172225046,5.037353215357694,5.084012317245279,5.024963172225046,5.024963172225046,4.616836242504582,4.629614602304271,4.717593748350159
8001,4.99071499731004,4.998812763852312,5.066071457348216,4.99071499731004,4.99071499731004,4.604036476805961,4.614799665080488,4.679593596489236
8011,4.951922542236067,4.978438564336587,5.023554236588165,4.951922542236067,4.951922542236067,4.5804902080695875,4.594254901191518,4.647747720231971
8021,4.9193873002521125,4.942499321912772,4.99395708412837,4.9193873002521125,4.9193873002521125,4.546998561543204,4.566097608477034,4.618319495059027
8031,4.873244675065678,4.904119149917239,4.966739327544453,4.873244675065678,4.873244675065678,4.514929969659899,4.526661823050647,4.608019594313489
8041,4.822379873135753,4.865143480846474,4.934226830990527,4.822379873135753,4.822379873135753,4.477756886325448,4.484207965550062,4.582385897247161
8051,4.802762582721682,4.815980592635293,4.883770473997645,4.802762582721682,4.802762582721682,4.424778339113997,4.4461919289119995,4.553568685483702
8061,4.739782771107954,4.78019180323437,4.821778279936275,4.739782771107954,4.739782771107954,4.3891156002445975,4.422071852523349,4.501279612043328
8071,4.703459999439406,4.739500508691815,4.802762582764144,4.703459999439406,4.703459999439406,4.3380038538455254,4.389115600244673,4.449008523340101
8081,4.678660231239273,4.694700254534452,4.7589965233949325,4.678660231239273,4.678660231239273,4.306599124100489,4.336622502705028,4.416715325189534
8091,4.650290498028595,4.67345707485103,4.703459999440213,4.650290498028595,4.650290498028595,4.291047639374392,4.3163999661399215,4.345305017064857
8101,4.620254318451838,4.641465537437229,4.680329097980967,4.620254318451838,4.620254318451838,4.267540870072733,4.2933312111590745,4.3210698921036075
8111,4.583109328943655,4.612353290350066,4.66054933243238,4.583109328943655,4.583109328943655,4.238165537417514,4.258792635835105,4.2899480807262504
8121,4.542825276720832,4.5759726249648445,4.6235337562310015,4.542825276720832,4.542825276720832,4.21687502067393,4.2256447209667165,4.244751289255039
8131,4.516344497096771,4.529508164208453,4.589744248198216,4.516344497096771,4.516344497096771,4.19150944150212,4.203598495693085,4.2154423572230195
8141,4.46906320680233,4.4964025329264405,4.541426215966703,4.46906320680233,4.46906320680233,4.159590104295851,4.167040480584691,4.194177472167519
8151,4.43759546133698,4.450796724259637,4.511784709274354,4.43759546133698,4.43759546133698,4.12760510127305,4.143216764766539,4.157256099395406
8161,4.390184798783274,4.410397912420351,4.487088069370821,4.390184798783274,4.390184798783274,4.097140979027433,4.107394421849458,4.127605101275505
8171,4.3709331414873,4.38444124113437,4.4431719642846,4.3709331414873,4.3709331414873,4.050364616572287,4.062898054320123,4.102049469659443
8181,4.338880866470363,4.358005439246505,4.400057857441048,4.338880866470363,4.338880866470363,4.024798930469702,4.031648966125266,4.070068775685074
8191,4.321270245168568,4.338880866470482,4.364751849306906,4.321270245168568,4.321270245168568,3.99984403371455,4.00981459165365,4.031648966126706
8201,4.298206083023604,4.32306469374172,4.346469857179694,4.298206083023604,4.298206083023604,3.9797722766517274,3.982533867244158,3.999844033714683
8211,4.260456641450333,4.276558159341397,4.328660391184079,4.260456641450333,4.260456641450333,3.9610308075639455,3.9664909213119754,3.981703600386332
8221,4.215083052559311,4.235014586699455,4.296903172833543,4.215083052559311,4.215083052559311,3.948309869887229,3.951909191688709,3.96103080756659
8231,4.17651479689466,4.182500023758481,4.235888342838022,4.17651479689466,4.175234734570483,3.903812933916841,3.917696313195223,3.9483098698915935
8241,4.1471077404763035,4.157808681621185,4.1836453305056365,4.1471077404763035,4.1471077404763035,3.8759761004845634,3.8940062997646976,3.908602210408374
8251,4.105864805283759,4.119588690995762,4.157808681621738,4.105864805283759,4.105864805283759,3.8465471510333744,3.8520792614910455,3.874557258810574
8261,4.088830402101964,4.091881333914406,4.122728553379807,4.088830402101964,4.088830402101964,3.8169889462164006,3.8285651773383975,3.8417847182972613
8271,4.06933647586768,4.075006341536079,4.099200879001815,4.06933647586768,4.06933647586768,3.7934195192889617,3.8059379906200475,3.816988946218056
8281,4.051659434148995,4.056791014678361,4.084781843228596,4.051659434148995,4.051659434148995,3.7504294737080914,3.7686542492670654,3.7759698048385624
8291,4.028485077859987,4.030267015883377,4.062346077842708,4.028485077859987,4.028485077859987,3.7227328210406987,3.730525330289957,3.7261010639698213
8301,3.9961836610020542,4.004332178000196,4.038117384598258,3.9961836610020542,3.9961836610020542,3.689847778377661,3.695516983942873,3.7032003385746664
8311,3.9683797119381246,3.9868615278494235,4.002946846592123,3.9683797119381246,3.9683797119381246,3.6626409983675368,3.672235669920728,3.683078867299459
8321,3.9346870960138474,3.9513514203872155,3.973615564081111,3.9346870960138474,3.9346870960138474,3.625434340686567,3.6334662919210823,3.645360791390295
8331,3.9150420977862446,3.9213693970756567,3.934687096016985,3.9150420977862446,3.9150420977862446,3.6035607046073714,3.605883336522395,3.6143348554269146
8341,3.8756212943810495,3.89358185460967,3.9071196562036405,3.8756212943810495,3.8756212943810495,3.5718617346306787,3.577105263004789,3.594968537439003
8351,3.8041591272574173,3.8080606305453,3.863642508741267,3.8041591272574173,3.8041591272574173,3.5420930157795274,3.542093015779934,3.567673493195486
8361,3.781921106023278,3.7932488996446185,3.8005078143175286,3.781921106023278,3.781921106023278,3.4989075695037433,3.5097705880859014,3.5302800185455805
8371,3.7427796131753137,3.7522225214839757,3.773702020856274,3.7427796131753137,3.7427796131753137,3.4828931661939144,3.4838529090668717,3.4976714478039708
8381,3.6997520135786064,3.7000713899167232,3.7296966937686977,3.6997520135786064,3.6997520135786064,3.4567028792927945,3.462123393313597,3.4792313889418374
8391,3.668332959938569,3.668720862422395,3.6890964985230372,3.668332959938569,3.668332959938569,3.4058263169266816,3.415153726765588,3.4364121708053044
8401,3.6324722035306873,3.6325363459373303,3.6571124997750784,3.6324722035306873,3.6324722035306873,3.36480372139143,3.3684350612266356,3.3850135042649465
8411,3.5798839950827963,3.5904412432620103,3.6167606948146833,3.5798839950827963,3.5798839950827963,3.3399691247842362,3.3434524546137627,3.348663312490391
8421,3.535574533213042,3.5459423332595414,3.5615721350770366,3.535574533213042,3.535574533213042,3.3114806062319393,3.3114806062319784,3.3292385908187274
8431,3.5044858348536443,3.507109987694454,3.532754193077494,3.5044858348536443,3.5044858348536443,3.2822075073211967,3.2822075073212162,3.2970558194871016
8441,3.4607879022976076,3.465873515120721,3.4767215008006493,3.4607879022976076,3.4607879022976076,3.2476479678444314,3.2476479678448387,3.2667213889395725
8451,3.419667973246661,3.4217889698603705,3.442232139101375,3.419667973246661,3.419667973246661,3.222226624343378,3.2338200569129345,3.242804790582942
8461,3.375955050891353,3.383775452888635,3.400502796636028,3.375955050891353,3.375955050891353,3.1926631935179586,3.198372602166057,3.2129630771771893
8471,3.3570721451723595,3.3570721451724497,3.368969468555325,3.3570721451723595,3.3570721451723595,3.1632131670550927,3.1632131670551136,3.1730637434381093
8481,3.309957018967647,3.3160167244716336,3.3373373042311387,3.309957018967647,3.309957018967647,3.1291781210572216,3.1316935175581957,3.137918545404614
8491,3.2863439267502628,3.286343926750641,3.2911047576361865,3.2863439267502628,3.2863439267502628,3.106637171425636,3.1077083604818894,3.112572494155704
8501,3.269417801012494,3.272908709579963,3.2763269457720807,3.269417801012494,3.269417801012494,3.077714282194299,3.081358049869837,3.0919232081957864
8511,3.209621596146471,3.2125585203857567,3.2174526095960294,3.209621596146471,3.209621596146471,3.04188996567402,3.041889965674058,3.066575738086109
8521,3.1772904637223944,3.1778692958425725,3.1894481412121327,3.1772904637223944,3.1772904637223944,3.020056253554613,3.020056253554627,3.027184591302948
8531,3.156597155635882,3.157372616752598,3.1611135806643875,3.156597155635882,3.156597155635882,2.964215499898667,2.975578602466968,3.0009007902304616
8541,3.1331044120165594,3.1331044120166323,3.137039092351886,3.1331044120165594,3.1331044120165594,2.9191406288517148,2.926777803717342,2.955165836266564
8551,3.092368057081865,3.0934444654819093,3.1074000297546194,3.092368057081865,3.092368057081865,2.899836385185465,2.8998363851858815,2.909102576395073
8561,3.0484670088248587,3.0532037371778666,3.08107408136018,3.0484670088248587,3.0484670088248587,2.8639232053978327,2.8639232053981254,2.875994471530254
8571,2.9723115353510936,2.9736009122194864,3.0036993375349863,2.9723115353510936,2.9723115353510936,2.8173754691689057,2.820949276817424,2.834274877154545
8581,2.952245323764629,2.958801153288102,2.9670443090087435,2.952245323764629,2.952245323764629,2.764361461443893,2.7973954784153805,2.8091608273297846
8591,2.8841922588116997,2.895785527380946,2.9096366472346387,2.8841922588116997,2.8841922588116997,2.7387689174769294,2.7482994098616618,2.7616009679413067
8601,2.8390531017119067,2.855841536332914,2.873630485769856,2.8390531017119067,2.8390531017119067,2.6791891335026348,2.679189133502975,2.7116203370182954
8611,2.785202341605957,2.7877695895264316,2.801270234963191,2.785202341605957,2.785202341605957,2.629570610221268,2.629570610221324,2.6454564714035955
8621,2.729775075924884,2.7297750759250743,2.753798111244233,2.729775075924884,2.729775075924884,2.5780446626361537,2.5829087897589855,2.6056304168400013
8631,2.661134009688682,2.6669266635209126,2.682537553034042,2.661134009688682,2.661134009688682,2.521174199933863,2.532720370702312,2.5370613732339597
8641,2.6207464964366336,2.6245896241782694,2.6483322506434757,2.6207464964366336,2.6207464964366336,2.4949938983310673,2.4949938983310815,2.5102544446035533
8651,2.5754080559523835,2.575408055952454,2.5882916626577814,2.5754080559523835,2.5754080559523835,2.448233175408852,2.4482331754094524,2.4744249078184515
8661,2.543547293966589,2.5435472939666197,2.5536767705942784,2.543547293966589,2.543547293966589,2.420085360119926,2.4200853601207775,2.435216268615602
8671,2.484405068972331,2.484991422459819,2.4952514535209573,2.484405068972331,2.484405068972331,2.371089131930706,2.371089131930834,2.3777175261350414
8681,2.4378334778790807,2.4396537948743466,2.4516357574796817,2.4378334778790807,2.4378334778790807,2.3357638085742343,2.335763808574448,2.336923994462697
8691,2.388752022982897,2.3887520229831383,2.405234327503992,2.388752022982897,2.388752022982897,2.2670774963154425,2.2670774963154683,2.267077496316252
8701,2.3311095875056274,2.331109587505685,2.344772843745411,2.3311095875056274,2.3311095875056274,2.217180490929401,2.2173534742461714,2.2173534742452747
8711,2.273050165089924,2.2730501650929207,2.2730501650941806,2.273050165089924,2.273050165089924,2.1642025322069154,2.1642025322072924,2.164202532207157
8721,2.169799356271353,2.169799356271507,2.1697993562778346,2.169799356271353,2.169799356271353,2.0720643668867473,2.073603872627916,2.086171961258137
8731,2.040382531509601,2.040382531509625,2.040382531510514,2.040382531509601,2.040382531509601,1.9564227309363502,1.9564227309366657,1.9564227309409983
8741,1.941329317231951,1.941329317232015,1.9485836589577938,1.941329317231951,1.941329317231951,1.8604793924015102,1.860479392401522,1.8746041176056574
8751,1.7732653731452122,1.790055795296459,1.7926306089200668,1.7732653731452122,1.7732653731452122,1.667082129613729,1.6740098228439517,1.6876656903103606


==> data/included_meters.csv <==
meters,Load shift 10,Load shift 20,Flow rate limit 10,Flow rate limit 20,Limited return temperature
0,0.0,0.0,0.0,0.0,0.0
1,3.3393884778879226,6.684318471041095,0.0,2.0672538144819015,5.100258068759274
2,6.566140862699498,13.1378232366892,0.0,2.3992148917569693,5.49112694453278
3,8.67870521356717,17.114518533927153,0.0,2.6943385413210166,5.760369893245908
4,9.118114093797956,17.12634303379106,0.0,2.73710730762447,5.908041439483057
5,9.505674711366126,17.13509003986367,0.0,2.7636772154898495,6.011112106089584
6,9.600866265794991,17.140760719189203,0.0,2.7747064560716126,6.0452176616361015
7,9.687693231934034,17.14629314779735,0.0,2.7747064560716126,6.073328806413286
8,9.750363048570648,17.1501575134279,0.0,2.7747064560716126,6.079493396705885
9,9.812558979033355,17.15306951752244,0.0,2.7747064560716126,6.079493396705885
10,9.85313077891648,17.155368700528555,0.0,2.7747064560716126,6.079493396705885
11,9.88425927706129,17.157351076978728,0.0,2.7747064560716126,6.079493396705885
12,9.912577524242181,17.158660167582212,0.0,2.7747064560716126,6.079493396705885
13,9.938551993810734,17.15987421372867,0.0,2.7747064560716126,6.079493396705885
14,9.957205484279072,17.160747880967747,0.0,2.7747064560716126,6.079493396705885
15,9.972591244654737,17.16160734569536,0.0,2.7747064560716126,6.079493396705885
16,9.981990150389379,17.162058811814234,0.0,2.7747064560716126,6.079493396705885
17,9.991287605524775,17.162430811700688,0.0,2.7747064560716126,6.079493396705885
18,9.994458481932142,17.162707836159072,-0.14866136374971006,0.8450857985843783,6.079493396705871


==> data/original_daily_profiles.csv <==
timestamp,3,18,1,2,11,4,7,14,5,17,15,10,6,16,8,9,12,13
0,0.5097916665997922,0.4117571067378235,0.18883828168101577,0.11094657033263697,0.1355775465347873,0.1408729397755382,0.11617426585486125,0.0,0.6491118231401141,0.34189512876037303,0.1429328524845064,0.0,0.0,0.0,0.11197332606051265,0.0797489609909092,0.13225209812690966,0.17570875378099715
1,0.6034574150191595,0.6514953246379896,0.23046431634940134,0.1565219230372082,0.1433056039499971,0.17954779833150733,0.1400920924828849,0.36591073798485424,0.694761550295125,0.3353873703997891,0.40206089866645256,0.07581379569076171,0.043776965209641694,0.2549357855623086,0.03590570598333048,0.020435282880487543,0.08301604325256336,0.1371165464889753
2,0.6680376535034729,0.8067479487226535,0.26645554623364465,0.16506210621495548,0.15092273047655583,0.09395305145537886,0.17569634522405136,0.3674676435769939,0.748749009881924,0.34754369146141484,1.0,0.029101736022805712,0.08548489387610812,0.2822280752630871,0.0,0.0,0.10980299351402245,0.18784641939273386
3,0.7137690358539742,0.7345700285996363,0.2742852952541138,0.18359283882501254,0.15313922929820886,0.06185871018725644,0.32223100026476764,0.38267942017729656,0.8072438246790756,0.513094816138333,0.49452747987522494,0.11046412301274153,0.11131028630566785,0.2825264579499287,0.05984428390928433,0.03467052994749028,0.15205861913504498,0.18796717780623853
4,1.0,0.7377696236291907,0.3303975191753793,0.1912151291890657,0.29121053178665796,0.16108819180844414,0.3628197039181504,0.9103902847064924,0.8588489169823403,1.0,0.5296954364975437,0.3973729670420248,0.9697752004034762,0.30310400084885847,0.06915526310471844,0.05163961435540947,0.8948124856655234,0.15962843397878412
5,0.9479140607612689,1.0,0.7009510046147184,0.24670800742169016,0.9557669508275346,0.16267707337276935,1.0,0.9714496024068268,0.953781594206297,0.6121194667562416,0.5813258518175679,0.46904027044689217,0.9521516065963239,1.0,0.5448344291257904,0.26617849246248027,0.9275607198015986,0.198549251931178
6,0.9824818722699786,0.8738364204173017,0.9449801554937088,0.6463452124745078,0.8001078779014131,0.1724696961379091,0.6348943925389934,0.9728620988009967,0.9257266357616967,0.6909383917925986,0.6490608983156632,0.6894813548665321,1.0,0.7047065933934509,0.49251096595033317,0.36252683736239555,0.9325503425218292,0.26245821653397367
7,0.8879841077275565,0.712160581622946,0.9787326602223236,1.0,1.0,0.29637036764357017,0.6776495939523332,0.9925111073914191,0.9444425531335077,0.6590665184083551,0.6195910669240915,0.8380988570425525,0.8736318110554169,0.7326740114829573,0.7483942196061115,0.5795287601550223,0.9043025941949199,0.8258416699544636
8,0.7291550232072551,0.7213398684765537,1.0,0.9104143332518686,0.8467387658356865,0.3426628900930985,0.614080445411558,1.0,1.0,0.6917867050083858,0.6792136830055288,0.7225789124941148,0.7653730572998095,0.7962087771540903,0.8324041690030025,1.0,0.9087771395756433,1.0
9,0.47639169483221405,0.7831058381517317,0.8784875764491181,0.8625595285423013,0.8638766252940806,0.4619698916406294,0.5112126571795499,0.9197677659968829,0.6869343288538253,0.6810577596811521,0.6104358534750541,0.7762579682506402,0.7156100377789524,0.7212750413726822,0.6311583776560755,0.9413385171738834,1.0,0.6337807435801677
10,0.2446728715118994,0.6910023958284902,0.7556917538218393,0.7596294634107299,0.742482249134417,0.3599533811383589,0.39134904559731937,0.8241380309781606,0.3586760060260896,0.6598950725347937,0.5664863482648196,0.7714154394816173,0.7292112109726749,0.8242199235554405,0.6477445058486448,0.7948202271166303,0.9350877780382579,0.6331125075899531
11,0.13827363046723562,0.3247429141266632,0.5656853093295338,0.5921583080951888,0.6425866538027778,0.1957306236123558,0.3780520409965331,0.744816364675323,0.1142518500056263,0.6383525427128354,0.5025909160874233,0.7314122854822229,0.6851257579625781,0.5397577525425018,0.629473019778237,0.6419836117725268,0.9127742591679887,0.536024469878294
12,0.049693018453595465,0.3513951763309901,0.5026597335881844,0.3534612432884227,0.6442715334001116,0.10610197413848314,0.27294148340059765,0.7192794702419611,0.10564485889796532,0.605715448254119,0.47411549256947005,0.6812134884558082,0.6040389342693121,0.516375133079421,0.6574509873421824,0.5716233625215863,0.8566399337294729,0.583040212691337
13,0.005580363118964351,0.2853420348151892,0.4248643484248267,0.37509413518870766,0.5911752024348218,0.0,0.1903114037585147,0.7050715437059093,0.010629880145508095,0.5885461537479054,0.4298668581715593,0.6217737958342467,0.574765642487175,0.518963496752022,0.5165599134063726,0.4877016975992353,0.6646240438403553,0.5887591589041342
14,0.0,0.19448541484598567,0.3366198539643325,0.276943963828116,0.5034119470538778,0.12839412498066075,0.1692092619063696,0.7122423534032293,0.0,0.5771561636115549,0.4210329932349861,0.5852603613499986,0.5523430345816964,0.4989853392170243,0.5576579211207571,0.4310150061701782,0.5759775895785604,0.4820879719848639
15,0.011672031603606045,0.006127674203165461,0.2924973158017842,0.05880813163942367,0.45982832387514483,0.14747154216572755,0.03368910224145524,0.7271810651544744,0.24066677833798633,0.5709392270393716,0.4237480084725443,0.6082894736820411,0.5561391572097223,0.5135944674805476,0.6573994335851291,0.42084715803620276,0.5759123643605771,0.5111739846074186
16,0.10150271047089039,0.0,0.3184146183640213,0.04138339087828387,0.4629803626333565,0.27513182630690464,0.054957858580447355,0.7903167179647543,0.2748329084171705,0.5834530691000169,0.4406555658689854,0.6431800148937257,0.6321910698102571,0.6371594916266247,0.8382934671184337,0.4805560032187123,0.6222150178506497,0.5214464560016704
17,0.17822968405521497,0.1353501525177765,0.08228514003627449,0.0,0.46052570576954355,0.5339922166182606,0.0,0.8553813361086932,0.13402614561470574,0.601043696525796,0.4908876507918434,0.8116078178936164,0.6750081205389648,0.7130354479218108,0.7992831842723235,0.5416636007904772,0.6861045317615516,0.4977509680422656
18,0.2883323725147101,0.3187147133635659,0.0072427916781138205,0.05251034218167753,0.5265473977593643,0.6717861649221706,0.03143378793303614,0.9184407288900714,0.25629715032202527,0.6282873522741569,0.5162673261824874,0.9251230724611812,0.7968465939271446,0.793481740518414,0.8540779126022879,0.6311192643308468,0.7538343971803848,0.5449441700523825
19,0.3479404086947228,0.38636582078424336,0.0,0.12756763248501096,0.33247984059003766,0.7456765045300585,0.058010526199364774,0.9585575020876477,0.3186286548929269,0.48367788714499027,0.42765804273812713,1.0,0.9002550300036928,0.7452863565141098,1.0,0.6502880490541735,0.883460255081487,0.5441860541144484
20,0.4244503402424939,0.33247364159084236,0.0907655006068723,0.24229114842970062,0.30512089721362806,1.0,0.06526687691909491,0.9556294992509097,0.4262497714460945,0.0,0.09953609435142095,0.7391435273942466,0.920022187487202,0.7112666387578034,0.9732168282120718,0.6503906562890394,0.9719461631449682,0.5903508170105555
21,0.44489404942975147,0.3625724843442773,0.08673195959863281,0.26313001276606063,0.30892395410526496,0.826880597313489,0.06509532676849662,0.9286515850646537,0.4803824877031542,0.3523851625382722,0.0,0.6472695098012018,0.8390908256337545,0.6478346518570656,0.7535206983469073,0.6124173596969019,0.9512804336377939,0.5183670811897948
22,0.33228498620048985,0.3442426653678129,0.09909505261122631,0.15017053137254513,0.0,0.672653832459038,0.07318848764234535,0.8656609759987842,0.5239924820901096,0.3999189032941899,0.11344876410906286,0.5774354699377957,0.6283973840604868,0.5621175876073508,0.6112656392183553,0.48654079031859593,0.7597912908656788,0.5449771466766047
23,0.41407824405357657,0.3119480511616987,0.16953783362166605,0.09898844080013965,0.14464434341473698,0.36945626236956686,0.09383764006855141,0.8175652184363371,0.6114637701145064,0.35035203544154864,0.13673459889428496,0.31253602253758367,0.07688351487463556,0.5258979575957058,0.11654218092598083,0.2583660743982187,0.0,0.0


==> data/original_daily_profiles_matrix.csv <==
y,x,z,meter_id
1,1,0.5097916665997922,3
2,1,0.6034574150191595,3
3,1,0.6680376535034729,3
4,1,0.7137690358539742,3
5,1,1.0,3
6,1,0.9479140607612689,3
7,1,0.9824818722699786,3
8,1,0.8879841077275565,3
9,1,0.7291550232072551,3
10,1,0.47639169483221405,3
11,1,0.2446728715118994,3
12,1,0.13827363046723562,3
13,1,0.049693018453595465,3
14,1,0.005580363118964351,3
15,1,0.0,3
16,1,0.011672031603606045,3
17,1,0.10150271047089039,3
18,1,0.17822968405521497,3
19,1,0.2883323725147101,3
20,1,0.3479404086947228,3
21,1,0.4244503402424939,3
22,1,0.44489404942975147,3
23,1,0.33228498620048985,3
24,1,0.41407824405357657,3
1,2,0.4117571067378235,18
2,2,0.6514953246379896,18
3,2,0.8067479487226535,18
4,2,0.7345700285996363,18
5,2,0.7377696236291907,18
6,2,1.0,18
7,2,0.8738364204173017,18
8,2,0.712160581622946,18
9,2,0.7213398684765537,18
10,2,0.7831058381517317,18
11,2,0.6910023958284902,18
12,2,0.3247429141266632,18
13,2,0.3513951763309901,18
14,2,0.2853420348151892,18
15,2,0.19448541484598567,18
16,2,0.006127674203165461,18
17,2,0.0,18
18,2,0.1353501525177765,18
19,2,0.3187147133635659,18
20,2,0.38636582078424336,18
21,2,0.33247364159084236,18
22,2,0.3625724843442773,18
23,2,0.3442426653678129,18
24,2,0.3119480511616987,18
1,3,0.18883828168101577,1
2,3,0.23046431634940134,1
3,3,0.26645554623364465,1
4,3,0.2742852952541138,1
5,3,0.3303975191753793,1
6,3,0.7009510046147184,1
7,3,0.9449801554937088,1
8,3,0.9787326602223236,1
9,3,1.0,1
10,3,0.8784875764491181,1
11,3,0.7556917538218393,1
12,3,0.5656853093295338,1
13,3,0.5026597335881844,1
14,3,0.4248643484248267,1
15,3,0.3366198539643325,1
16,3,0.2924973158017842,1
17,3,0.3184146183640213,1
18,3,0.08228514003627449,1
19,3,0.0072427916781138205,1
20,3,0.0,1
21,3,0.0907655006068723,1
22,3,0.08673195959863281,1
23,3,0.09909505261122631,1
24,3,0.16953783362166605,1
1,4,0.11094657033263697,2
2,4,0.1565219230372082,2
3,4,0.16506210621495548,2
4,4,0.18359283882501254,2
5,4,0.1912151291890657,2
6,4,0.24670800742169016,2
7,4,0.6463452124745078,2
8,4,1.0,2
9,4,0.9104143332518686,2
10,4,0.8625595285423013,2
11,4,0.7596294634107299,2
12,4,0.5921583080951888,2
13,4,0.3534612432884227,2
14,4,0.37509413518870766,2
15,4,0.276943963828116,2
16,4,0.05880813163942367,2
17,4,0.04138339087828387,2
18,4,0.0,2
19,4,0.05251034218167753,2
20,4,0.12756763248501096,2
21,4,0.24229114842970062,2
22,4,0.26313001276606063,2
23,4,0.15017053137254513,2
24,4,0.09898844080013965,2
1,5,0.1355775465347873,11
2,5,0.1433056039499971,11
3,5,0.15092273047655583,11
4,5,0.15313922929820886,11
5,5,0.29121053178665796,11
6,5,0.9557669508275346,11
7,5,0.8001078779014131,11
8,5,1.0,11
9,5,0.8467387658356865,11
10,5,0.8638766252940806,11
11,5,0.742482249134417,11
12,5,0.6425866538027778,11
13,5,0.6442715334001116,11
14,5,0.5911752024348218,11
15,5,0.5034119470538778,11
16,5,0.45982832387514483,11
17,5,0.4629803626333565,11
18,5,0.46052570576954355,11
19,5,0.5265473977593643,11
20,5,0.33247984059003766,11
21,5,0.30512089721362806,11
22,5,0.30892395410526496,11
23,5,0.0,11
24,5,0.14464434341473698,11
1,6,0.1408729397755382,4
2,6,0.17954779833150733,4
3,6,0.09395305145537886,4
4,6,0.06185871018725644,4
5,6,0.16108819180844414,4
6,6,0.16267707337276935,4
7,6,0.1724696961379091,4
8,6,0.29637036764357017,4
9,6,0.3426628900930985,4
10,6,0.4619698916406294,4
11,6,0.3599533811383589,4
12,6,0.1957306236123558,4
13,6,0.10610197413848314,4
14,6,0.0,4
15,6,0.12839412498066075,4
16,6,0.14747154216572755,4
17,6,0.27513182630690464,4
18,6,0.5339922166182606,4
19,6,0.6717861649221706,4
20,6,0.7456765045300585,4
21,6,1.0,4
22,6,0.826880597313489,4
23,6,0.672653832459038,4
24,6,0.36945626236956686,4
1,7,0.11617426585486125,7
2,7,0.1400920924828849,7
3,7,0.17569634522405136,7
4,7,0.32223100026476764,7
5,7,0.3628197039181504,7
6,7,1.0,7
7,7,0.6348943925389934,7
8,7,0.6776495939523332,7
9,7,0.614080445411558,7
10,7,0.5112126571795499,7
11,7,0.39134904559731937,7
12,7,0.3780520409965331,7
13,7,0.27294148340059765,7
14,7,0.1903114037585147,7
15,7,0.1692092619063696,7
16,7,0.03368910224145524,7
17,7,0.054957858580447355,7
18,7,0.0,7
19,7,0.03143378793303614,7
20,7,0.058010526199364774,7
21,7,0.06526687691909491,7
22,7,0.06509532676849662,7
23,7,0.07318848764234535,7
24,7,0.09383764006855141,7
1,8,0.0,14
2,8,0.36591073798485424,14
3,8,0.3674676435769939,14
4,8,0.38267942017729656,14
5,8,0.9103902847064924,14
6,8,0.9714496024068268,14
7,8,0.9728620988009967,14
8,8,0.9925111073914191,14
9,8,1.0,14
10,8,0.9197677659968829,14
11,8,0.8241380309781606,14
12,8,0.744816364675323,14
13,8,0.7192794702419611,14
14,8,0.7050715437059093,14
15,8,0.7122423534032293,14
16,8,0.7271810651544744,14
17,8,0.7903167179647543,14
18,8,0.8553813361086932,14
19,8,0.9184407288900714,14
20,8,0.9585575020876477,14
21,8,0.9556294992509097,14
22,8,0.9286515850646537,14
23,8,0.8656609759987842,14
24,8,0.8175652184363371,14
1,9,0.6491118231401141,5
2,9,0.694761550295125,5
3,9,0.748749009881924,5
4,9,0.8072438246790756,5
5,9,0.8588489169823403,5
6,9,0.953781594206297,5
7,9,0.9257266357616967,5
8,9,0.9444425531335077,5
9,9,1.0,5
10,9,0.6869343288538253,5
11,9,0.3586760060260896,5
12,9,0.1142518500056263,5
13,9,0.10564485889796532,5
14,9,0.010629880145508095,5
15,9,0.0,5
16,9,0.24066677833798633,5
17,9,0.2748329084171705,5
18,9,0.13402614561470574,5
19,9,0.25629715032202527,5
20,9,0.3186286548929269,5
21,9,0.4262497714460945,5
22,9,0.4803824877031542,5
23,9,0.5239924820901096,5
24,9,0.6114637701145064,5
1,10,0.34189512876037303,17
2,10,0.3353873703997891,17
3,10,0.34754369146141484,17
4,10,0.513094816138333,17
5,10,1.0,17
6,10,0.6121194667562416,17
7,10,0.6909383917925986,17
8,10,0.6590665184083551,17
9,10,0.6917867050083858,17
10,10,0.6810577596811521,17
11,10,0.6598950725347937,17
12,10,0.6383525427128354,17
13,10,0.605715448254119,17
14,10,0.5885461537479054,17
15,10,0.5771561636115549,17
16,10,0.5709392270393716,17
17,10,0.5834530691000169,17
18,10,0.601043696525796,17
19,10,0.6282873522741569,17
20,10,0.48367788714499027,17
21,10,0.0,17
22,10,0.3523851625382722,17
23,10,0.3999189032941899,17
24,10,0.35035203544154864,17
1,11,0.1429328524845064,15
2,11,0.40206089866645256,15
3,11,1.0,15
4,11,0.49452747987522494,15
5,11,0.5296954364975437,15
6,11,0.5813258518175679,15
7,11,0.6490608983156632,15
8,11,0.6195910669240915,15
9,11,0.6792136830055288,15
10,11,0.6104358534750541,15
11,11,0.5664863482648196,15
12,11,0.5025909160874233,15
13,11,0.47411549256947005,15
14,11,0.4298668581715593,15
15,11,0.4210329932349861,15
16,11,0.4237480084725443,15
17,11,0.4406555658689854,15
18,11,0.4908876507918434,15
19,11,0.5162673261824874,15
20,11,0.42765804273812713,15
21,11,0.09953609435142095,15
22,11,0.0,15
23,11,0.11344876410906286,15
24,11,0.13673459889428496,15
1,12,0.0,10
2,12,0.07581379569076171,10
3,12,0.029101736022805712,10
4,12,0.11046412301274153,10
5,12,0.3973729670420248,10
6,12,0.46904027044689217,10
7,12,0.6894813548665321,10
8,12,0.8380988570425525,10
9,12,0.7225789124941148,10
10,12,0.7762579682506402,10
11,12,0.7714154394816173,10
12,12,0.7314122854822229,10
13,12,0.6812134884558082,10
14,12,0.6217737958342467,10
15,12,0.5852603613499986,10
16,12,0.6082894736820411,10
17,12,0.6431800148937257,10
18,12,0.8116078178936164,10
19,12,0.9251230724611812,10
20,12,1.0,10
21,12,0.7391435273942466,10
22,12,0.6472695098012018,10
23,12,0.5774354699377957,10
24,12,0.31253602253758367,10
1,13,0.0,6
2,13,0.043776965209641694,6
3,13,0.08548489387610812,6
4,13,0.11131028630566785,6
5,13,0.9697752004034762,6
6,13,0.9521516065963239,6
7,13,1.0,6
8,13,0.8736318110554169,6
9,13,0.7653730572998095,6
10,13,0.7156100377789524,6
11,13,0.7292112109726749,6
12,13,0.6851257579625781,6
13,13,0.6040389342693121,6
14,13,0.574765642487175,6
15,13,0.5523430345816964,6
16,13,0.5561391572097223,6
17,13,0.6321910698102571,6
18,13,0.6750081205389648,6
19,13,0.7968465939271446,6
20,13,0.9002550300036928,6
21,13,0.920022187487202,6
22,13,0.8390908256337545,6
23,13,0.6283973840604868,6
24,13,0.07688351487463556,6
1,14,0.0,16
2,14,0.2549357855623086,16
3,14,0.2822280752630871,16
4,14,0.2825264579499287,16
5,14,0.30310400084885847,16
6,14,1.0,16
7,14,0.7047065933934509,16
8,14,0.7326740114829573,16
9,14,0.7962087771540903,16
10,14,0.7212750413726822,16
11,14,0.8242199235554405,16
12,14,0.5397577525425018,16
13,14,0.516375133079421,16
14,14,0.518963496752022,16
15,14,0.4989853392170243,16
16,14,0.5135944674805476,16
17,14,0.6371594916266247,16
18,14,0.7130354479218108,16
19,14,0.793481740518414,16
20,14,0.7452863565141098,16
21,14,0.7112666387578034,16
22,14,0.6478346518570656,16
23,14,0.5621175876073508,16
24,14,0.5258979575957058,16
1,15,0.11197332606051265,8
2,15,0.03590570598333048,8
3,15,0.0,8
4,15,0.05984428390928433,8
5,15,0.06915526310471844,8
6,15,0.5448344291257904,8
7,15,0.49251096595033317,8
8,15,0.7483942196061115,8
9,15,0.8324041690030025,8
10,15,0.6311583776560755,8
11,15,0.6477445058486448,8
12,15,0.629473019778237,8
13,15,0.6574509873421824,8
14,15,0.5165599134063726,8
15,15,0.5576579211207571,8
16,15,0.6573994335851291,8
17,15,0.8382934671184337,8
18,15,0.7992831842723235,8
19,15,0.8540779126022879,8
20,15,1.0,8
21,15,0.9732168282120718,8
22,15,0.7535206983469073,8
23,15,0.6112656392183553,8
24,15,0.11654218092598083,8
1,16,0.0797489609909092,9
2,16,0.020435282880487543,9
3,16,0.0,9
4,16,0.03467052994749028,9
5,16,0.05163961435540947,9
6,16,0.26617849246248027,9
7,16,0.36252683736239555,9
8,16,0.5795287601550223,9
9,16,1.0,9
10,16,0.9413385171738834,9
11,16,0.7948202271166303,9
12,16,0.6419836117725268,9
13,16,0.5716233625215863,9
14,16,0.4877016975992353,9
15,16,0.4310150061701782,9
16,16,0.42084715803620276,9
17,16,0.4805560032187123,9
18,16,0.5416636007904772,9
19,16,0.6311192643308468,9
20,16,0.6502880490541735,9
21,16,0.6503906562890394,9
22,16,0.6124173596969019,9
23,16,0.48654079031859593,9
24,16,0.2583660743982187,9
1,17,0.13225209812690966,12
2,17,0.08301604325256336,12
3,17,0.10980299351402245,12
4,17,0.15205861913504498,12
5,17,0.8948124856655234,12
6,17,0.9275607198015986,12
7,17,0.9325503425218292,12
8,17,0.9043025941949199,12
9,17,0.9087771395756433,12
10,17,1.0,12
11,17,0.9350877780382579,12
12,17,0.9127742591679887,12
13,17,0.8566399337294729,12
14,17,0.6646240438403553,12
15,17,0.5759775895785604,12
16,17,0.5759123643605771,12
17,17,0.6222150178506497,12
18,17,0.6861045317615516,12
19,17,0.7538343971803848,12
20,17,0.883460255081487,12
21,17,0.9719461631449682,12
22,17,0.9512804336377939,12
23,17,0.7597912908656788,12
24,17,0.0,12
1,18,0.17570875378099715,13
2,18,0.1371165464889753,13
3,18,0.18784641939273386,13
4,18,0.18796717780623853,13
5,18,0.15962843397878412,13
6,18,0.198549251931178,13
7,18,0.26245821653397367,13
8,18,0.8258416699544636,13
9,18,1.0,13
10,18,0.6337807435801677,13
11,18,0.6331125075899531,13
12,18,0.536024469878294,13
13,18,0.583040212691337,13
14,18,0.5887591589041342,13
15,18,0.4820879719848639,13
16,18,0.5111739846074186,13
17,18,0.5214464560016704,13
18,18,0.4977509680422656,13
19,18,0.5449441700523825,13
20,18,0.5441860541144484,13
21,18,0.5903508170105555,13
22,18,0.5183670811897948,13
23,18,0.5449771466766047,13
24,18,0.0,13


==> data/original_loads_and_deltas.csv <==
ind,mean_load,peak_load,mean_deltas,max_deltas,meter_id,peak_mean_diff_load,peak_mean_diff_deltas
1,1273.5905662709692,5350.310307544642,52.25026057345247,74.71000000000001,3,4076.7197412736723,22.459739426547536
2,944.4203403930568,4793.871163227912,46.931265084480046,92.97,18,3849.450822834855,46.03873491551995
3,570.6479592812602,2009.5178490120024,30.785043589430856,61.31,1,1438.8698897307422,30.524956410569146
4,182.53480816094026,1162.213242386743,45.74235920203221,73.94872665405273,2,979.6784342258029,28.206367452020523
5,178.6658039583377,589.1726214273818,50.33989380123191,72.24000000000001,11,410.5068174690441,21.9001061987681
6,38.90220154042505,187.98025808524312,42.2646656771969,93.66,4,149.07805654481808,51.395334322803095
7,28.21989288213298,174.07577223293117,44.02717538973839,90.52,7,145.8558793507982,46.49282461026161
8,36.75302669743836,162.0392022242847,48.985319288523776,84.57,14,125.28617552684635,35.58468071147622
9,30.25663102001459,111.0660762872532,44.18332511436776,65.63,5,80.8094452672386,21.446674885632234
10,27.070742825825544,82.40805192641774,58.86875091563186,83.62,17,55.33730910059219,24.751249084368148
11,14.756632244401143,59.9730840928742,51.977012624409646,87.16,15,45.216451848473056,35.18298737559035
12,13.53405255292096,54.6190579313518,53.00676034239329,83.87,10,41.085005378430836,30.863239657606712
13,11.064286888890932,44.630203152392056,34.69488419807121,81.73,6,33.56591626350112,47.0351158019288
14,7.657957798535481,44.12077155866512,49.81476064551367,81.27,16,36.462813760129634,31.455239354486324
15,9.853391545136082,37.96763701482592,42.596884075722194,70.23,8,28.114245469689834,27.63311592427781
16,5.242293007490785,26.939941338854386,39.230542693726,86.49000000000001,9,21.697648331363602,47.25945730627401
17,4.417501521373627,19.178601175602672,43.08763032904499,85.85000000000001,12,14.761099654229046,42.76236967095502
18,0.7350578590502568,11.347339028898247,36.95297312792251,97.94,13,10.612281169847991,60.987026872077486


==> data/percentage_parameter.csv <==
percentages,optimal load coordination,optimal load coordination deficit,flow rate limitation,flow rate limitation deficit
0,0.0,0.0,0.0,0.0
5,4.994458482569485,0.0,0.0,0.0
10,9.994458481932142,1.4210854715202004e-14,-0.14866136374971006,1.4210854715202004e-14
15,14.994458481939304,-4.263256414560601e-14,0.5539743884258428,0.0
20,17.162707836159072,0.0,0.8450857985843783,0.18252823059690115
25,17.22615443313525,1.4210854715202004e-14,6.5715507426703965,0.4336715588608371
30,17.28819406813912,2.842170943040401e-14,10.99871477731135,0.7560516643959261
35,17.34892219314021,0.0,16.786857153590347,1.1525739348563633
40,17.407886772369082,1.4210854715202004e-14,22.63357166882865,1.6334516987959233
45,17.466595432526233,2.842170943040401e-14,28.7369977708168,2.2797479808414494
50,17.524670300107402,2.842170943040401e-14,35.1670027855251,3.551765977020267


==> data/results_excess_flow.csv <==
meter_name,excess_flow,T_return,delta_Vdot,delta_Vdot_rel,max_Vdot,add_capacity,add_capacity_rel,delta_Pel_pump_abs,delta_Pel_pump_rel,delta_V,delta_V_rel,meter_index
None,,63.1374328867693,0,0,180.455965622829,0,0,,,,,0
meter_1,16351.7003075685,61.0222854218377,9.20371994723575,0.0510025806875926,171.252245675593,796.958488892685,0.0695951720094369,3200.53849351275,0.0432885141671675,19132.473147137,0.0392284121865899,1
meter_2,4906.13707377201,60.5039289723029,9.90906615133193,0.0549112694453275,170.546899471497,857.980698538934,0.0749239955754263,3839.68346899466,0.0519331957987438,23972.9169551336,0.0491530530527149,2
meter_3,1309.83785204339,60.3318214797557,10.3949311143036,0.057603698932459,170.061034508525,900.049522579432,0.0785976963843619,4088.15819341627,0.0552939120188767,25281.2823647321,0.0518356700454943,3
meter_4,990.875937007843,60.2588832187757,10.3949311143036,0.057603698932459,170.061034508525,900.049522579432,0.0785976963843619,4141.86047465033,0.0560202560283993,26205.0954680023,0.0537298172850988,4
meter_5,794.491085811421,60.1755420543695,10.5809282810023,0.0586344055985242,169.875037341827,916.171128077093,0.0800055312004976,4360.05865084616,0.0589714702883273,28140.3182192391,0.0576977160075775,5
meter_6,743.65917787078,60.0946197644534,10.6424737905948,0.0589754611539894,169.813491832234,921.515542143984,0.0804722373357089,4451.9712947699,0.0602146241503101,28882.9804497551,0.0592204391741041,6
meter_7,280.571879073256,60.064046302229,10.9089559053072,0.0604521766163609,169.547009717522,944.583397980483,0.0824866601911084,4510.37768137643,0.0610045929943638,29666.8838231317,0.0608277214323248,7
meter_8,152.626841163317,60.0538259953744,10.9200802762464,0.0605138225192869,169.535885346583,945.562311054835,0.0825721447235418,4521.16229275115,0.061150459011357,29812.5278097726,0.0611263436907495,8
meter_9,98.6199496921396,60.0448922349425,10.9200802762464,0.0605138225192869,169.535885346583,945.562311054835,0.0825721447235418,4530.56153316241,0.0612775873532058,29909.5839979604,0.0613253435861738,9
meter_10,63.3186720462268,60.0411748846217,10.9200802762464,0.0605138225192869,169.535885346583,945.562311054835,0.0825721447235418,4532.52389329037,0.0613041290287308,29969.8158240683,0.0614488403700522,10
meter_11,49.6259031446498,60.0344998449773,10.9708085140017,0.0607949339670587,169.485157108827,949.954834599921,0.0829557260968959,4540.66965023562,0.0614143035245669,30018.0985262441,0.0615478371765742,11
meter_12,30.0251643215288,60.0319495686583,10.9708085140017,0.0607949339670587,169.485157108827,949.954834599921,0.0829557260968959,4543.20251339994,0.0614485614730947,30052.171389307,0.0616176987311327,12
meter_13,6.12995706881493,60.0334170640673,10.9708085140017,0.0607949339670587,169.485157108827,949.954834599921,0.0829557260968959,4590.73909586243,0.0620915120351822,31479.8542201039,0.0645449591081635,13
meter_14,1.53138633872186,60.0308589891519,10.9708085140017,0.0607949339670587,169.485157108827,949.954834599921,0.0829557260968959,4805.13392707682,0.0649912845913326,38445.1299959889,0.078826265399743,14
meter_15,0.0907944244779628,60.0308539286507,10.9708085140017,0.0607949339670587,169.485157108827,949.954834599921,0.0829557260968959,4805.13781786128,0.064991337215689,38445.2080734501,0.078826425486461,15
meter_16,-4.54747350886464E-13,60.0308539286507,10.9708085140017,0.0607949339670587,169.485157108827,949.954834599921,0.0829557260968959,4805.13781786128,0.064991337215689,38445.2080734501,0.078826425486461,16
meter_17,-4.54747350886464E-13,60.0308539286507,10.9708085140017,0.0607949339670587,169.485157108827,949.954834599921,0.0829557260968959,4805.13781786128,0.064991337215689,38445.2080734501,0.078826425486461,17
meter_18,-2.91038304567337E-11,60.0308539286507,10.9708085140017,0.0607949339670587,169.485157108827,949.954834599921,0.0829557260968959,4805.13781786128,0.064991337215689,38445.2080734501,0.078826425486461,18


==> data/return_temperatures.csv <==
meters,Load shift 10,Load shift 20,Flow rate limit 10,Flow rate limit 20,Limited return temperature
0,63.13743288676927,63.13743288676927,63.13743288676927,63.13743288676927,63.13743288676927
1,63.13739929281465,63.13582029788395,63.13743243897983,63.13778974408894,61.007555143505726
2,63.13444117435315,63.11109334337757,63.137432365892366,63.06197302838726,60.48674374008145
3,63.12976045906942,63.057326476277616,63.13743135108826,63.06189654435223,60.31545812671275
4,63.12771859142341,63.04439070057948,63.13743488293465,63.06188958377874,60.2819298510036
5,63.125154448026805,63.03067622748641,63.137442225454016,63.06188960835144,60.19800421442349
6,63.12467542927117,63.02853644162804,63.13744246455768,63.06189328810326,60.11785222377685
7,63.124280556758215,63.02614530451812,63.13744966100969,63.06189095552734,60.11115562605157
8,63.12369971359989,63.02272196829971,63.13745033837343,63.06189078683165,60.10065887915642
9,63.1227075394051,63.02048750128271,63.137449458613865,63.06187535734392,60.0980951962935
10,63.122176196109585,63.01770658136653,63.13746544831344,63.061911078486624,60.01970042396097
11,63.12178871855278,63.016186392820735,63.137466544283136,63.061930013127366,60.01970042396097
12,63.121233182401674,63.01390690056343,63.137468595435315,63.06193080501258,60.01970042396097
13,63.12098444749211,63.012780211973286,63.13746739045932,63.06193221248401,60.01581312319375
14,63.12075475194239,63.01205297514108,63.13763194863577,63.06192790346791,60.0068619994697
15,63.12054620266138,63.01096525686054,63.137633306881405,63.061961498856576,60.00670209664964
16,63.120426816263375,63.01002615027976,63.13762167901298,63.061964065599184,60.0064354952677
17,63.120218147876024,63.00957219356932,63.13764268343228,63.061961608628025,60.006429848350436
18,63.120182157455844,63.00942080915954,63.137642853108154,63.06211053281889,60.00642984835043

